Finite-blocklength classical communication over the quantum erasure channel with and without classical feedback

We determine the optimal success probability for transmitting a fixed number of classical messages through a finite number of uses of the quantum erasure channel, assisted by noiseless classical feedback and without initial shared entanglement. For an input dimension $d$, an erasure probability $p$, a blocklength $n$, and $M$ equiprobable messages, the optimal success probability is equal to $E[\min\{1,d^K/M\}]$, where $K$ is binomial with parameters $n$ and $1-p$. The converse allows arbitrary adaptive quantum encoders, quantum memories, and receiver instruments. Its main ingredient is an elementary dimension bound for noiseless quantum communication with classical feedback, proved by fixing the classical controls without conditioning the sender's state on the observed transcript. A classical protocol that transmits the base-$d$ digits of an integer representing the message, repeating each digit until the receiver acknowledges its reception or the prescribed blocklength is reached, attains the bound for every integer $M$. We also establish a relative-majorization property of erasure-channel outputs and exactly evaluate a hypothesis-testing converse, recovering the same numerical bound without feedback. That converse need not be achievable without feedback: four uses of the qubit erasure channel and four messages give a strict gap. A product-state code employing tetrahedral qubit states nevertheless outperforms every classical binary erasure code with these parameters. We give an explicit message-size formula and show that the bounded-remainder normal approximation and the average-success strong-converse exponent are unchanged without feedback. We also determine the feedback-assisted error exponent below capacity, prove that it agrees with the no-feedback exponent above a critical rate, and give no-feedback bounds at lower rates.

==> figures/feedback_error_exponent.dat <==
R limit n20 n100 n500
0.005 0.95458530766621 1.05 1.01 0.96928946988946
0.01 0.91920686410409 1.05 1.01 0.93944348845222
0.015 0.88763928990062 1.05 0.9491253715875 0.90261562690691
0.02 0.85855945745818 1.05 0.94334664082815 0.87768349787565
0.025 0.83133906850333 1.05 0.89253905616295 0.8462620542774
0.03 0.80560814216842 1.05 0.88683223510752 0.82404885402325
0.035 0.78112227346099 1.05 0.8419414908828 0.79595079502972
0.04 0.75770781091759 1.05 0.83630761574549 0.77563728994084
0.045 0.73523496606432 1.05 0.79686534317964 0.74996537819578
0.05 0.71360304288404 1.05 0.79007475491498 0.73111409359596
0.055 0.69273164013924 0.85627654410419 0.75389846324432 0.70736130233739
0.06 0.67255508084552 0.85627654410419 0.74720379475258 0.68970541205711
0.065 0.65301871189939 0.85627654410419 0.71403512181036 0.66754516065401
0.07 0.63407634909978 0.85627654410419 0.70710704816936 0.65090499047163
0.075 0.6156884558735 0.85627654410419 0.67620276040538 0.63010925736731
0.08 0.59782080979773 0.8286867622649 0.66937935828156 0.61435563510473
0.085 0.58044350376145 0.8286867622649 0.6405236701811 0.59475619153005
0.09 0.5635301829359 0.8286867622649 0.63372452721243 0.57979184782011
0.095 0.54705745181272 0.8286867622649 0.60664715368959 0.56125949378097
0.1 0.53100440641072 0.8286867622649 0.59991664166964 0.5470086091782
0.105 0.51535226026855 0.71666217040576 0.57441688985357 0.52944103792217
0.11 0.50008404183547 0.71666217040576 0.56777778114704 0.51584291304662
0.115 0.48518434699528 0.71666217040576 0.54369998380123 0.49915713998073
0.12 0.47063913471264 0.68619377973629 0.53716425865538 0.48616213701312
0.125 0.4564355568004 0.68619377973629 0.51438335901459 0.47028952996533
0.13 0.44256181497201 0.67032377428877 0.50795766547686 0.45785635004536
0.135 0.42900703992311 0.67032377428877 0.48636808570487 0.44273923130755
0.14 0.41576118835714 0.67032377428877 0.48005879031127 0.43083301974044
0.145 0.40281495474622 0.66036048528495 0.45957586602051 0.41642226369814
0.15 0.3901596952836 0.66036048528495 0.45338334444342 0.40501325047287
0.155 0.37778736199369 0.6020965340233 0.43393246582652 0.39126653689431
0.16 0.36569044535943 0.57562809435356 0.42785886822433 0.38032903589158
0.165 0.35386192413525 0.57562809435356 0.40937497564112 0.36720954936931
0.17 0.34229522125578 0.55945681460826 0.40342243670921 0.35672120525395
0.175 0.33098416494344 0.54829444269517 0.38584881277944 0.3441966468191
0.18 0.31992295427172 0.54003525878918 0.38001892161325 0.33413785743544
0.185 0.30910612856496 0.54003525878918 0.36330528073969 0.32217967991309
0.19 0.2985285401161 0.53363840843466 0.35759965017726 0.31253314584983
0.195 0.28818532978568 0.52851920178991 0.34170108738713 0.30111595296672
0.2 0.27807190511264 0.52431978793801 0.33612135331622 0.29186632108751
0.205 0.26818392062305 0.48069789513239 0.32099752337905 0.28096738864947
0.21 0.25851726006873 0.46808535001054 0.31554532857181 0.2721009662587
0.215 0.24906802036615 0.45835747669694 0.30115973346288 0.26169985581278
0.22 0.23983249703803 0.44413703068641 0.29583676519134 0.25320437873063
0.225 0.23080717098699 0.43873307812948 0.28215622895253 0.24328262231119
0.23 0.22198869645346 0.43010664389804 0.27696419334128 0.23514706464736
0.235 0.2133738900294 0.42659719370091 0.2639584163501 0.22568790485689
0.24 0.20495972061548 0.4207258824224 0.25889902956506 0.21790232141994
0.245 0.19674330022394 0.41599741069574 0.24654020489699 0.20889049507119
0.25 0.18872187554087 0.41209990292587 0.2416151976765 0.20144588958198
0.255 0.18089282017232 0.38523164132893 0.22987769226687 0.19286744596934
0.26 0.17325362750738 0.3733351577927 0.22508880932554 0.18575565985208
0.265 0.16580190413925 0.36021044541373 0.21394889677875 0.17759780678062
0.27 0.15853536379182 0.35056019329862 0.20929789212199 0.17081142447428
0.275 0.15145182170538 0.34310467488258 0.19873352336155 0.16306239668522
0.28 0.14454918943987 0.33714218504132 0.19422215587451 0.15659466427659
0.285 0.13782547005878 0.33224952255058 0.18421276050381 0.14924361002578
0.29 0.1312787536606 0.32693162341195 0.17984278947879 0.14308836463895
0.295 0.12490721322817 0.32262002590281 0.17036910302761 0.13612524701499
0.3 0.11870910076931 0.31904784054862 0.16614228246378 0.13027685485782
0.305 0.11268274372479 0.30148044034022 0.15718619474449 0.12369236504173
0.31 0.10682654162214 0.28911812814059 0.15310426631066 0.11814566634652
0.315 0.10113896295571 0.27982095441002 0.14464868679413 0.11193114646359
0.32 0.095618542275506 0.27123934086444 0.1407133714898 0.10668140579201
0.325 0.090263877468834 0.26453672408361 0.13274210852737 0.10082877932142
0.33 0.085073627220272 0.25833434142301 0.12895509678313 0.095871639846786
0.335 0.08004650863692 0.25400922683777 0.12145274806289 0.090373347753729
0.34 0.07518129502697 0.24927066036361 0.11781568792001 0.085704788193285
0.345 0.070476813820774 0.24540153014737 0.11076753984414 0.080553729039525
0.35 0.065931944624509 0.24217832989737 0.10728202288958 0.076170021881488
0.355 0.061545617397436 0.22894774876332 0.10067395687787 0.071359494149302
0.36 0.057316810744508 0.21918467584358 0.097341501527278 0.067257163691434
0.365 0.053244550316807 0.21162018304236 0.091159905476078 0.062780808406366
0.37 0.049327907312934 0.20501420145342 0.087981937128783 0.05895658686796
0.375 0.045565997075035 0.19881214550864 0.082213620423881 0.054808328294052
0.38 0.0419579777737 0.19383718882194 0.07919144793744 0.051259107838034
0.385 0.038503049176445 0.18974889409935 0.073823558548423 0.047433089489383
0.39 0.035200451494913 0.18584615430464 0.070958346399589 0.044155867325527
0.395 0.032049464306361 0.18240295615031 0.065978288687886 0.040646379700914
0.4 0.029049405545331 0.17935626597962 0.063271024103263 0.037638192426965
0.405 0.026199630561775 0.16990945352368 0.058666376069952 0.034439587592633
0.41 0.023499531242176 0.16224341871049 0.056117830334289 0.031697429403539
0.415 0.020948535190541 0.15588636585387 0.05187625913938 0.028804015617157
0.42 0.018546104966347 0.150526740352 0.049486942231727 0.026324732730673
0.425 0.016291737376814 0.14558986886273 0.045596116958596 0.023730639418633
0.43 0.01418496282108 0.14140186183952 0.043366224647986 0.021510789683875
0.435 0.012225344684053 0.13780606168045 0.039813725499864 0.019209788849688
0.44 0.010412478777944 0.13448443480681 0.037743078082844 0.017245450576349
0.445 0.008745992829631 0.13153209369225 0.034516301529922 0.015230714657671
0.45 0.0072255460121918 0.12890324497653 0.032604273555921 0.013517221767217
0.455 0.0058508285191069 0.12213493684502 0.029690333462552 0.011780989745853
0.46 0.0046215611797743 0.11630569870788 0.02793577413116 0.010312561291984
0.465 0.0035374951151234 0.11136314970245 0.025321399659534 0.0088456750107777
0.47 0.0025984114322604 0.10703603723846 0.023722544167131 0.0076148972769655
0.475 0.0018041209571899 0.10316170199332 0.021393976365174 0.0064061616779207
0.48 0.0011544640047982 0.09976043777357 0.019948349425936 0.0054032759912987
0.485 0.0006493101853897 0.096761571905373 0.017891239952941 0.0044386007494516
0.49 0.00028855824719008 0.094022929442729 0.016595554128854 0.0036505656403777
0.495 7.2135954338407e-05 0.091570436389434 0.014794871618762 0.0029118872984634


==> figures/normal_rate.dat <==
n C normal rate normal_rate limit residual
10 3.9068905956085 2.9736890569622 0.39068905956085 0.29736890569622 0.5 0.93320153864627
11 4.2479275134436 3.374787153798 0.38617522849487 0.30679883216345 0.5 0.87314035964558
12 4.6438561897747 3.7802875759573 0.38698801581456 0.31502396466311 0.5 0.86356861381741
13 5.129283016945 4.1896500591389 0.39456023207269 0.32228077377992 0.5 0.93963295780607
14 5.4918530963297 4.6024365591242 0.39227522116641 0.32874546850887 0.5 0.88941653720551
15 6.0443941193585 5.0182860646699 0.40295960795723 0.33455240431132 0.5 1.0261080546886
16 6.3575520046181 5.4368968689108 0.39734700028863 0.33980605430692 0.5 0.92065513570728
17 6.8948177633079 5.858013765292 0.4055775154887 0.34458904501717 0.5 1.036803998016
18 7.2384047393251 6.2814185926895 0.40213359662917 0.34896769959386 0.5 0.95698614663555
19 7.6865005271832 6.7069231174274 0.40455265932543 0.35299595354881 0.5 0.97957740975585
20 8.1497471195047 7.134363582771 0.40748735597523 0.35671817913855 0.5 1.0153835367337
21 8.5313814605163 7.5635964719514 0.40625626002459 0.36017126056911 0.5 0.96778498856496
22 9.0660891904578 7.9944951699716 0.41209496320263 0.36338614408962 0.5 1.0715940204862
23 9.4051414631363 8.4269473016052 0.40891919404941 0.36638901311327 0.5 0.97819416153112
24 9.981567281903 8.8608525853508 0.41589863674596 0.36920219105628 0.5 1.1207146965522
25 10.299208018387 9.2961210861385 0.41196832073549 0.37184484344554 0.5 1.0030869322488
26 10.78953364497 9.7326717798063 0.41498206326809 0.37433352999255 0.5 1.056861865164
27 11.20823435834 10.170431363936 0.41511979104962 0.37668264310874 0.5 1.0378029944038
28 11.636171441636 10.609333265263 0.415577551487 0.3789047594737 0.5 1.0268381763724
29 12.128316602904 11.049316805351 0.41821781389323 0.38101092432243 0.5 1.078999797553
30 12.510022358814 11.490326494726 0.41700074529379 0.38301088315753 0.5 1.019695864088
31 13.056807035581 11.932311432116 0.42118732372841 0.38491327200374 0.5 1.1244956034647
32 13.402612403507 12.375224790253 0.41883163760958 0.3867257746954 0.5 1.0273876132539
33 13.977190467909 12.81902337348 0.42355122630027 0.38845525374182 0.5 1.158167094429
34 14.309547406812 13.263667235273 0.42086904137681 0.39010785986097 0.5 1.0458801715388
35 14.81197669437 13.709119346041 0.42319933412487 0.3916891241726 0.5 1.1028573483293
36 15.227352708775 14.155345303366 0.4229820196882 0.39320403620462 0.5 1.0720074054089
37 15.675047345675 14.60231307823 0.4236499282615 0.39465711022244 0.5 1.0727342674453
38 16.153809293607 15.049992791915 0.4251002445686 0.3960524418925 0.5 1.1038165016919
39 16.558585135736 15.498356519165 0.42457910604451 0.39739375690166 0.5 1.0602286165709
40 17.087234915885 15.947378113924 0.42718087289711 0.39868445284811 0.5 1.13985680196
41 17.457501120025 16.397033054571 0.42579271024452 0.39992763547733 0.5 1.0604680654548
42 18.026404567435 16.847298306033 0.42920010874846 0.40112615014365 0.5 1.1791062614019
43 18.368348726321 17.298152196609 0.42717090061212 0.40228260922347 0.5 1.070196529712
44 18.916876627465 17.749574307596 0.42992901426057 0.40339941608173 0.5 1.1673023198692
45 19.288685870186 18.201545374156 0.42863746378191 0.40447878609237 0.5 1.0871404960294
46 19.781013855611 18.654047196043 0.43002204033937 0.40552276513137 0.5 1.1269666595683
47 20.216728099071 19.107062557011 0.43014315104406 0.40653324589386 0.5 1.1096655420593
48 20.664047915867 19.560575151915 0.43050099824723 0.40751198233155 0.5 1.1034727639525
49 21.151136728733 20.014569520594 0.43165585160681 0.4084606024611 0.5 1.1365672081396
50 21.561633364257 20.469030987816 0.43123266728514 0.40938061975632 0.5 1.0926023764412
51 22.090884835918 20.923945608588 0.43315460462584 0.41027344330565 0.5 1.1669392273296
52 22.470721423486 21.379300118278 0.43212925814395 0.41114038688996 0.5 1.0914213052078
53 23.035168259936 21.835081887028 0.43462581622521 0.41198267711373 0.5 1.2000863729085
54 23.389099825613 22.291278878026 0.43313147825209 0.41280146070419 0.5 1.0978209475866
55 23.954356256481 22.747879609237 0.43553375011784 0.41359781107703 0.5 1.2064766472447
56 24.315117215116 23.204873118248 0.4341985216985 0.41437273425443 0.5 1.1102440968676
57 24.828254031534 23.662248929938 0.43558340406199 0.41512717420944 0.5 1.1660051015956
58 25.247512233251 24.119997026674 0.43530193505604 0.41586201770127 0.5 1.1275152065767
59 25.717830380583 24.578107820821 0.43589543017938 0.41657809865799 0.5 1.1397225597619
60 26.185301957553 25.03657212934 0.43642169929256 0.41727620215566 0.5 1.1487298282136
61 26.619839709075 25.495381150274 0.43639081490286 0.41795706803728 0.5 1.1244585588008
62 27.127707336231 25.954526440975 0.4375436667134 0.41862139420927 0.5 1.1731808952559
63 27.531918429856 26.413999897895 0.43701457825168 0.41926983964913 0.5 1.1179185319604
64 28.074101646464 26.873793737822 0.43865783822601 0.41990302715346 0.5 1.2003079086429
65 28.452296442737 27.333900480422 0.43772763758056 0.42052154585265 0.5 1.1183959623147
66 29.023974088429 27.794312931997 0.43975718315802 0.42112595351511 0.5 1.2296611564323
67 29.379617015868 28.255024170336 0.43850174650549 0.42171677866173 0.5 1.1245928455321
68 29.938795766718 28.716027530584 0.44027640833408 0.42229452250859 0.5 1.2227682361338
69 30.312819613441 29.177316592044 0.43931622628175 0.42285966075426 0.5 1.1355030213971
70 30.826836156036 29.638885165833 0.44038337365766 0.42341264522619 0.5 1.1879509902028
71 31.251061157264 30.100727283336 0.44015579094739 0.4239539053991 0.5 1.1503338739281
72 31.7269968125 30.562837185379 0.44065273350695 0.42448384979693 0.5 1.1641596271211
73 32.193661554345 31.025209312085 0.44100906238829 0.42500286728883 0.5 1.1684522422603
74 32.637067988716 31.487838293349 0.44104145930698 0.4255113282885 0.5 1.1492296953676
75 33.14006510086 31.950718939893 0.44186753467813 0.42600958586524 0.5 1.1893461609663
76 33.555375212677 32.413846234855 0.44151809490364 0.4264979767744 0.5 1.141528977822
77 34.089812534617 32.87721532587 0.44272483811191 0.42697682241389 0.5 1.2125972087471
78 34.480621638021 33.340821517621 0.4420592517695 0.42744642971309 0.5 1.1398001204001
79 35.042520425436 33.804660264812 0.44357620791691 0.42790709195965 0.5 1.2378601606237
80 35.411784130993 34.268727165542 0.44264730163741 0.42835908956927 0.5 1.1430569654508
81 35.994395852974 34.733017955049 0.44437525744412 0.42880269080308 0.5 1.2613778979248
82 36.348042564508 35.197528499805 0.44326881176229 0.42923815243665 0.5 1.1505140647024
83 36.886700261759 35.662254791929 0.44441807544288 0.42966572038468 0.5 1.2244454698303
84 37.288730387153 36.127192943903 0.44391345698991 0.43008563028456 0.5 1.1615374432499
85 37.789842217679 36.592339183574 0.44458637903152 0.43049810804205 0.5 1.1975030341054
86 38.233299246293 37.057689849417 0.44457324704992 0.43090337034206 0.5 1.1756093968758
87 38.701977181406 37.523241386043 0.44485031242996 0.43130162512693 0.5 1.1787357953631
88 39.181293147703 37.988990339943 0.44524196758753 0.43169307204481 0.5 1.1923028077597
89 39.621681008078 38.454933355447 0.44518742705706 0.43207790287019 0.5 1.166747652631
90 40.132329238808 38.921067170887 0.44591476932009 0.43245630189874 0.5 1.211262067921
91 40.54783268245 39.387388614949 0.44558057892802 0.43282844631812 0.5 1.1604440675008
92 41.086083287941 39.85389460321 0.44658786182545 0.43319450655664 0.5 1.2321886847307
93 41.479535100152 40.320582134842 0.44601650645324 0.4335546466112 0.5 1.1589529653096
94 42.042278554628 40.787448289469 0.44725828249604 0.43390902435605 0.5 1.2548302651591
95 42.41606000744 41.254490224184 0.44648484218358 0.43425779183352 0.5 1.161569783256
96 43.000677149024 41.721705170702 0.44792372030233 0.43460109552814 0.5 1.2789719783225
97 43.356808784029 42.189090432641 0.44697741014462 0.43493907662517 0.5 1.1677183513875
98 43.902287039421 42.656643382942 0.44798252081042 0.43527187125451 0.5 1.2456436564792
99 44.301283909452 43.124361461394 0.44748771625709 0.43559961072115 0.5 1.1769224480582
100 44.811894352979 43.592242172277 0.44811894352979 0.43592242172277 0.5 1.2196521807018
101 45.249067810999 44.060283082112 0.44801057238613 0.43624042655556 0.5 1.1887847288872
102 45.729158135214 44.528481817508 0.448325079757 0.43655374330891 0.5 1.2006763177053
103 46.199806922153 44.996836063107 0.44854181477819 0.43686248604958 0.5 1.2029708590464
104 46.652965730116 45.465343559613 0.44858620894342 0.43716676499628 0.5 1.1876221705034
105 47.153199489577 45.934002101913 0.44907809037692 0.43746668668489 0.5 1.2191973876636
106 47.582423510207 46.402809537275 0.44889078783214 0.43776235412524 0.5 1.1796139729322
107 48.108986123015 46.87176376362 0.44961669273846 0.43805386694972 0.5 1.2372223593947
108 48.516803591002 47.340862727872 0.44922966287965 0.43834132155437 0.5 1.1759408631302
109 49.066942383137 47.81010442437 0.45015543470768 0.43862481123275 0.5 1.2568379587671
110 49.455505751527 48.279486893353 0.44959550683206 0.43890442630321 0.5 1.1760188581743
111 50.026872904539 48.749008219498 0.45069254868954 0.43918025422971 0.5 1.2778646850413
112 50.398029642552 49.218666530527 0.44998240752279 0.43945237973685 0.5 1.1793631120255
113 50.971397727344 49.688459995861 0.45107431617119 0.43972088491913 0.5 1.2829377314828
114 51.343954124405 50.158386825334 0.45038556249478 0.43998584934503 0.5 1.1855672990712
115 51.882147457596 50.62844526795 0.45114910832692 0.44024735015609 0.5 1.2537021896459
116 52.292921651525 51.098633610701 0.45080104872004 0.44050546216122 0.5 1.1942880408235
117 52.800128705908 51.568950177417 0.45128315133254 0.44076025792664 0.5 1.2311785284909
118 53.244626297307 52.039393327668 0.45122564658735 0.44101180786159 0.5 1.2052329696395
119 53.724333714175 52.509961455707 0.45146498919475 0.44126018030006 0.5 1.2143722584686
120 54.19880444928 52.980652989452 0.451656703744 0.44150544157876 0.5 1.2181514598288
121 54.65394602122 53.451466389505 0.4516855043076 0.44174765611161 0.5 1.2024796317152
122 55.15522749301 53.922400148209 0.45209202863123 0.44198688646073 0.5 1.2328273448009
123 55.588295391938 54.393452788741 0.45193736091006 0.4422231934044 0.5 1.1948426031971
124 56.11369599751 54.864622864232 0.45252980643153 0.44245663600187 0.5 1.2490731332782
125 56.526825239357 55.335908956927 0.45221460191485 0.44268727165542 0.5 1.1909162824294
126 57.074035048511 55.807309677373 0.45296853213104 0.44291515616962 0.5 1.2667253711381
127 57.469068606493 56.278823663626 0.45251235123223 0.44314034380808 0.5 1.1902449428671
128 58.036090469249 56.750449580505 0.453406956791 0.4433628873477 0.5 1.2856408887431
129 58.414630147194 57.222186118855 0.45282659028832 0.44358283813066 0.5 1.1924440283382
130 58.999317400186 57.694031994844 0.45384090307835 0.44380024611418 0.5 1.3052854053421
131 59.363172396197 58.16598594928 0.45315398775723 0.44401515991817 0.5 1.1971864469166
132 59.914236630288 58.63804674696 0.45389573204764 0.44422762687091 0.5 1.2761898833282
133 60.314405161117 59.110213176029 0.4534917681287 0.44443769305285 0.5 1.204191985088
134 60.835596281691 59.58248404737 0.4539969871768 0.44464540333858 0.5 1.2531122343208
135 61.268077223368 60.05485819401 0.45383760906199 0.44485080143711 0.5 1.2132190293588
136 61.762553593416 60.527334470546 0.454136423481 0.44505392993048 0.5 1.2352191228699
137 62.223969771575 60.999911752594 0.45418956037646 0.4452548303109 0.5 1.2240580189814
138 62.694416936559 61.47258893625 0.4543073691055 0.4454535430163 0.5 1.2218280003094
139 63.181891152066 61.945364937573 0.45454597951127 0.44565010746455 0.5 1.2365262144935
140 63.630612017537 62.418238692082 0.45450437155383 0.4458445620863 0.5 1.2123733254546
141 64.141672632648 62.891209154272 0.45490547966417 0.44603694435654 0.5 1.2504634783754
142 64.570657004071 63.364275297143 0.45472293664839 0.44622729082495 0.5 1.2063817069282
143 65.103164954484 63.837436111744 0.45526688779359 0.44641563714506 0.5 1.2657288427401
144 65.514143890821 64.310690606732 0.45495933257514 0.44660201810231 0.5 1.2034532840883
145 66.066235503119 64.784037807948 0.45562921036634 0.44678646764102 0.5 1.2821976951716
146 66.460724317793 65.257476757996 0.45521044053283 0.44696901889039 0.5 1.2032475597972
147 67.030765970406 65.731006515851 0.45599160524086 0.44714970418946 0.5 1.2997594545554
148 67.410098624391 66.20462615646 0.45547363935399 0.44732855511122 0.5 1.2054724679303
149 67.99179150182 66.678334770375 0.45632074833436 0.44750560248574 0.5 1.3134567314449
150 68.362007293035 67.152131463377 0.4557467152869 0.44768087642251 0.5 1.2098758296581
151 68.912916765449 67.62601535613 0.45637693222152 0.44785440633198 0.5 1.2869014093197
152 69.316224183566 68.09998558383 0.45602779068136 0.44802622094625 0.5 1.216238599736
153 69.839514604309 68.574041295876 0.45646741571444 0.44819634833906 0.5 1.2654733084327
154 70.272551127541 69.048181655541 0.45631526706196 0.44836481594507 0.5 1.2243694719998
155 70.770924476064 69.522405839662 0.45658660952299 0.44853165057847 0.5 1.2485186364017
156 71.23081356779 69.99671303833 0.45660777928071 0.44869687845083 0.5 1.2341005294605
157 71.706595778052 70.471102454594 0.45672990941434 0.4488605251885 0.5 1.2354933234578
158 72.190857010289 70.945573304175 0.45690415829297 0.44902261584921 0.5 1.2452837061141
159 72.646064917192 71.420124815184 0.45689349004523 0.44918317493826 0.5 1.2259401020075
160 73.15254411376 71.894756227849 0.457203400711 0.44934222642406 0.5 1.257787885911
161 73.588938048559 72.369466794251 0.45707414936993 0.44949979375311 0.5 1.2194712543077
162 74.11575228462 72.844255778069 0.45750464373223 0.44965589986462 0.5 1.2714965065519
163 74.534877881123 73.319122454323 0.45726918945474 0.44981056720444 0.5 1.2157554267994
164 75.080371675859 73.794066109141 0.457807144365 0.44996381773867 0.5 1.2863055667179
165 75.483593453244 74.269086039514 0.45747632395906 0.45011567296675 0.5 1.2145074137305
166 76.046303511359 74.744181553067 0.45811026211662 0.45026615393414 0.5 1.3021219582921
167 76.434832111078 75.219351967841 0.45769360545556 0.45041528124455 0.5 1.2154801432376
168 77.013458674394 75.694596612067 0.45841344449044 0.45056307507183 0.5 1.3188620623276
169 77.388373144459 76.16991482396 0.45791936771869 0.45070955517136 0.5 1.2184583204987
170 77.956190844681 76.64530595151 0.45856582849812 0.45085474089124 0.5 1.3108848931701
171 78.344022686112 77.120769352282 0.45815217945095 0.45099865118294 0.5 1.2232533338298
172 78.88455885932 77.596304393218 0.45863115615884 0.45114130461173 0.5 1.2882544661018
173 79.301609585187 78.07191045045 0.45839080685079 0.45128271936676 0.5 1.2296991347365
174 79.817417508081 78.547586909112 0.45872079027633 0.45142291327076 0.5 1.2698305989695
175 80.260982040363 79.023333163159 0.45863418308779 0.45156190378948 0.5 1.237648877204
176 80.754273748553 79.499148615192 0.45883110084405 0.45169970804086 0.5 1.2551251333614
177 81.222004831021 79.975032676287 0.45888138322611 0.45183634280388 0.5 1.2469721547343
178 81.694709632618 80.450984765824 0.45895904287988 0.4519718245271 0.5 1.243724866794
179 82.184557023639 80.92700431133 0.45913160348402 0.45210616933704 0.5 1.257552712309
180 82.638367902768 81.403090748313 0.45910204390427 0.45223939304618 0.5 1.2352771544553
181 83.148530059008 81.879243520112 0.45938414397242 0.45237151116084 0.5 1.2692865388955
182 83.584940876817 82.355462077744 0.45925791690559 0.45250253888871 0.5 1.2294787990725
183 84.113826147025 82.831745879757 0.45963839424604 0.45263249114621 0.5 1.2820802672674
184 84.534161759892 83.308094392086 0.45942479217332 0.45276138256568 0.5 1.2260673678058
185 85.080356911733 83.784507087911 0.4598938211445 0.45288922750222 0.5 1.2958498238223
186 85.485797774651 84.260983447523 0.45960106330457 0.45301604004045 0.5 1.2248143271278
187 86.048042241343 84.73752295819 0.46014995850986 0.45314183400101 0.5 1.3105192831533
188 86.439644671795 85.214125114023 0.45978534399891 0.45326662294693 0.5 1.2255195577718
189 87.016809307244 85.690789415854 0.46040639845103 0.4533904201897 0.5 1.32601989139
190 87.395522301226 86.167515371108 0.45997643316435 0.4535132387953 0.5 1.2280069301185
191 87.96805313654 86.644302493682 0.46056572322796 0.45363509158996 0.5 1.3237506428574
192 88.353271007351 87.121150303829 0.46017328649662 0.45375599116578 0.5 1.2321207035219
193 88.899890556092 87.59805832804 0.46062119459115 0.45387594988622 0.5 1.3018322280517
194 89.312748671311 88.075026098931 0.46037499315109 0.4539949798914 0.5 1.2377225723803
195 89.835741729394 88.552053155134 0.46069611143279 0.45411309310325 0.5 1.2836885742607
196 90.273828265846 89.029139041188 0.4605807564584 0.45423030123055 0.5 1.2446892246582
197 90.775190863941 89.506283307435 0.46078777088295 0.45434661577378 0.5 1.2689075565066
198 91.236395819905 89.983485509915 0.46078987787831 0.45446204802987 0.5 1.2529103099903
199 91.717882190847 90.460745210267 0.46089388035602 0.45457660909682 0.5 1.2571369805796
200 92.200348713427 90.938061975632 0.46100174356713 0.45469030987816 0.5 1.2622867377949
201 92.663509015645 91.415435378551 0.4610124826649 0.45480316108732 0.5 1.2480736370933
202 93.165594240158 91.892864996879 0.46121581307009 0.45491517325188 0.5 1.2727292432788
203 93.611805152583 92.370350413688 0.46114189730336 0.45502635671767 0.5 1.2414547388953
204 94.132048389608 92.847891217176 0.46143160975298 0.45513672165282 0.5 1.2841571724322
205 94.562538146006 93.325487000585 0.46128067388296 0.45524627805164 0.5 1.237051145421
206 95.099634809315 93.80313736211 0.46164871266658 0.4553550357384 0.5 1.2964974472046
207 95.515503849532 94.280841904816 0.46142755482866 0.45546300437109 0.5 1.2346619447162
208 96.068283916397 94.758600236556 0.46186674959806 0.45557019344498 0.5 1.309683679841
209 96.470522049418 95.236411969891 0.46158144521253 0.45567661229613 0.5 1.2341100795272
210 97.037932133415 95.714276722012 0.4620853911115 0.45578227010482 0.5 1.3236554114032
211 97.427432899878 96.192194114661 0.46174138815108 0.45588717589887 0.5 1.235238785217
212 98.008521228299 96.670163774056 0.4623043454165 0.45599133855687 0.5 1.3383574542427
213 98.386093996191 97.148185330818 0.46190654458306 0.45609476681135 0.5 1.2379086653733
214 98.952950330608 97.626258419899 0.46239696416172 0.45619746925186 0.5 1.3266919107092
215 99.346377953542 98.10438268051 0.4620761765281 0.45629945432795 0.5 1.2419952730319
216 99.88940388496 98.582557756052 0.46245094391185 0.45640073035209 0.5 1.306846128908
217 100.30817039033 99.06078329405 0.46224963313516 0.45650130550254 0.5 1.2473870962798
218 100.82932059935 99.539058946084 0.46251981926305 0.45660118782608 0.5 1.2902616532613
219 101.2713682376 100.01738436773 0.46242633898448 0.45670038524076 0.5 1.2539838698751
220 101.77236680309 100.49575921847 0.46260166728678 0.45679890553851 0.5 1.2766075846194
221 102.23587831337 100.97418316169 0.46260578422338 0.45689675638774 0.5 1.2616951516777
222 102.718253828 101.45265586454 0.46269483706308 0.45699394533579 0.5 1.2655979634601
223 103.20161611362 101.93117699795 0.46278751620457 0.45709047981143 0.5 1.2704391156721
224 103.66673031155 102.4097462365 0.46279790317657 0.45718636712722 0.5 1.2569840750539
225 104.16850478172 102.88836325842 0.46297113236319 0.45728161448185 0.5 1.2801415233028
226 104.61757607559 103.3670277455 0.46290962865306 0.45737622896239 0.5 1.2505483300914
227 105.13647422556 103.84573938306 0.46315627412142 0.45747021754653 0.5 1.2907348425001
228 105.57059720898 104.32449785988 0.46302893512709 0.45756358710472 0.5 1.246099349101
229 106.10546035786 104.80330286812 0.46334262165005 0.45765634440229 0.5 1.3021574897368
230 106.52562208075 105.28215410335 0.46315487861197 0.4577484961015 0.5 1.2434679774081
231 107.07540443951 105.76105126439 0.46352988934853 0.45784004876358 0.5 1.3143531751226
232 107.48249808045 106.23999405335 0.46328662965713 0.45793100885064 0.5 1.2425040271073
233 108.04625250977 106.71898217554 0.46371782193033 0.45802138272762 0.5 1.3272703342312
234 108.44108893204 107.19801533942 0.46342345697453 0.45811117666418 0.5 1.2430735926205
235 109.01795488986 107.67709325657 0.46390619102067 0.45820039683648 0.5 1.340861633283
236 109.40127246454 108.15621564164 0.46356471383281 0.45828904932899 0.5 1.2450568229014
237 109.97764148046 108.63538221229 0.46404068135217 0.45837714013624 0.5 1.3422592681742
238 110.36293874939 109.11459268915 0.46370982667811 0.45846467516449 0.5 1.2483460602411
239 110.91611481694 109.59384679579 0.46408416241396 0.45855166023345 0.5 1.3222680211424
240 111.32598853436 110.07314425868 0.46385828555983 0.45863810107783 0.5 1.2528442756804
241 111.8577923032 110.55248480711 0.46414021702573 0.458724003349 0.5 1.3053074960919
242 112.29033191933 111.03186817319 0.46400963603031 0.45880937261651 0.5 1.2584637461399
243 112.80237787081 111.51129409181 0.46420731634078 0.45889421436958 0.5 1.2910837790026
244 113.25588723042 111.99076230055 0.46416347225581 0.45897853401864 0.5 1.2651249298702
245 113.7496138817 112.4702725397 0.46428413829263 0.45906233689673 0.5 1.279341341997
246 114.22258005784 112.94982455219 0.46431943112943 0.45914562826094 0.5 1.2727555056479
247 114.69927478718 113.42941808357 0.46436953355134 0.45922841329381 0.5 1.2698567036087
248 115.19034242992 113.90905288195 0.46447718721742 0.45931069710464 0.5 1.2812895479711
249 115.65116204139 114.38872869798 0.4644624981582 0.45939248473084 0.5 1.2624333434134
250 116.15911210065 114.86844528481 0.46463644840261 0.45947378113924 0.5 1.2906668158407
251 116.60509998271 115.34820239807 0.46456215132552 0.45955459122735 0.5 1.2568975846404
252 117.1288319327 115.82799979579 0.46479695211387 0.45963491982457 0.5 1.3008321369058
253 117.5609324703 116.30783723844 0.46466771727391 0.45971477169342 0.5 1.253095231865
254 118.09944936088 116.78771448881 0.46495846205071 0.45979415153076 0.5 1.3117348720689
255 118.51852011565 117.26763131207 0.46477851025745 0.45987306396889 0.5 1.2508888035822
256 119.07091592394 117.74758747564 0.46512076532788 0.45995151357673 0.5 1.3233284482947
257 119.47773798701 118.22758274926 0.46489392212845 0.46002950486092 0.5 1.2501552377549
258 120.04318685434 118.70761690486 0.46528366997808 0.46010704226689 0.5 1.3355699494867
259 120.43847369322 119.18768971661 0.46501341194294 0.46018413017995 0.5 1.2507839766129
260 121.01622071785 119.66780096084 0.46544700276098 0.46026077292632 0.5 1.3484197570106
261 121.400625774 120.14795041605 0.46513649721839 0.46033697477414 0.5 1.2526753579488
262 121.9766863403 120.62813786284 0.46555987152787 0.46041273993449 0.5 1.3485484774656
263 122.36410233983 121.1083630839 0.46526274653929 0.46048807256235 0.5 1.2557392559354
264 122.91827750971 121.58862586399 0.46559953602162 0.46056297675755 0.5 1.3296516457143
265 123.32881991639 122.06892598992 0.4653917732694 0.46063745656575 0.5 1.2598939264679
266 123.86273306256 122.54926325049 0.46564937241565 0.4607115159793 0.5 1.3134698120675
267 124.29470245772 123.02963743649 0.46552323017873 0.46078515893818 0.5 1.2650650212263
268 124.80980276749 123.51004834067 0.46570821928166 0.46085838933087 0.5 1.2997544268132
269 125.26168049946 123.9904957577 0.4656568048307 0.46093121099518 0.5 1.2711847417541
270 125.75926721008 124.47097948418 0.46577506374104 0.46100362771918 0.5 1.288287725903
271 126.22969042894 124.95149931856 0.46579221560496 0.46107564324191 0.5 1.2781911103877
272 126.71093295589 125.43205506117 0.4658490182202 0.46114726125429 0.5 1.2788778947262
273 127.19867385339 125.91264651417 0.46592920825417 0.46121848539988 0.5 1.2860273392216
274 127.66462862556 126.39327348152 0.46592930155314 0.46128931927563 0.5 1.2713551440386
275 128.16857705072 126.87393576899 0.46606755291172 0.46135976643269 0.5 1.2946412817343
276 128.62020168325 127.35463318409 0.46601522349003 0.46142983037713 0.5 1.2655684991623
277 129.13935049052 127.83536553608 0.466207041482 0.46149951457067 0.5 1.3039849544395
278 129.57751578832 128.31613263594 0.46610617190044 0.46156882243142 0.5 1.2613831523874
279 130.11094841447 128.79693429635 0.46634748535653 0.46163775733458 0.5 1.3140141181235
280 130.53644859576 129.27777033167 0.46620160212772 0.4617063226131 0.5 1.258678264096
281 131.08332846791 129.75864055791 0.46648871340892 0.46177452155838 0.5 1.3246879100004
282 131.4968899171 130.23954479271 0.46630102807481 0.46184235742096 0.5 1.2573451243855
283 132.0564513749 130.72048285535 0.46663057022933 0.46190983341112 0.5 1.3359685195516
284 132.45874017324 131.20145456667 0.46640401469449 0.46197695269955 0.5 1.2572856065631
285 133.03028065111 131.68245974912 0.46677291456528 0.46204371841796 0.5 1.3478209019861
286 133.42190908533 132.16349822668 0.46651017162703 0.46211013365971 0.5 1.2584108586532
287 134.00478234909 132.64456982488 0.46691561794109 0.4621762014804 0.5 1.3602125242167
288 134.38631456107 133.12567437076 0.46661914778148 0.46224192489847 0.5 1.2606401903083
289 134.95384880386 133.60681169287 0.46696833496146 0.46230730689575 0.5 1.3470371109905
290 135.3518817424 134.08798162124 0.46673062669791 0.46237235041807 0.5 1.2639001211536
291 135.89928736682 134.56918398736 0.46700786036708 0.46243705837581 0.5 1.330103379459
292 136.31854218746 135.05041862417 0.46684432255979 0.46250143364442 0.5 1.2681235632901
293 136.84721502454 135.53168536603 0.46705534138069 0.46256547906495 0.5 1.3155296585101
294 137.28623316464 136.01298404873 0.46695997675046 0.46262919744465 0.5 1.2732491159089
295 137.79742867228 136.49431450943 0.46710992770263 0.4626925915574 0.5 1.3031141628452
296 138.25489704078 136.9756765867 0.4670773548675 0.46275566414425 0.5 1.2792204540816
297 138.74974864978 137.45707012044 0.46717087087467 0.46281841791394 0.5 1.2926785293359
298 139.22448074898 137.93849495192 0.46719624412408 0.46288085554336 0.5 1.285985797054
299 139.70401528264 138.41995092373 0.46723750930648 0.46294297967804 0.5 1.2840643589016
300 140.19493532375 138.90143787979 0.46731645107917 0.46300479293262 0.5 1.2934974439646
301 140.66008603814 139.38295566528 0.46730925594068 0.46306629789131 0.5 1.2771303728595
302 141.16621549372 139.86450412672 0.46743779964809 0.46312749710835 0.5 1.3017113670008
303 141.61783316911 140.34608311186 0.46738558801687 0.46318839310844 0.5 1.2717500572533
304 142.1382793234 140.82769246971 0.46756012935328 0.4632489883872 0.5 1.3105868536865
305 142.57714174857 141.30933205054 0.46746603851992 0.46330928541159 0.5 1.2678096980387
306 143.11108789718 141.79100170582 0.46768329378164 0.46336928662032 0.5 1.3200861913626
307 143.53790802009 142.27270128826 0.46755018899052 0.46342899442428 0.5 1.2652067318356
308 144.08460503978 142.75443065174 0.46780715922006 0.46348841120695 0.5 1.3301743880403
309 144.5000380047 143.23618965135 0.46763766344562 0.46354753932476 0.5 1.2638483533447
310 145.05879706806 143.71797814334 0.46793160344536 0.46360638110755 0.5 1.3408189247192
311 145.46344631809 144.19979598512 0.46772812320929 0.46366493885891 0.5 1.2636503329684
312 146.03363257026 144.68164303524 0.46805651464827 0.46372321485654 0.5 1.3519895350196
313 146.4280551611 145.16351915339 0.46782126249551 0.4637812113527 0.5 1.2645360077015
314 147.00908220898 145.64542420038 0.46818179047447 0.46383893057447 0.5 1.3636580086019
315 147.39379345383 146.12735803812 0.46791680461533 0.4638963747242 0.5 1.2664354157067
316 147.96591907472 146.60932052962 0.46824657935037 0.46395354597982 0.5 1.3565985450933
317 148.36059608971 147.09131153898 0.4680144987057 0.4640104464952 0.5 1.2692845507261
318 148.91329184573 147.57333093135 0.46828079196771 0.46406707840048 0.5 1.3399609143814
319 149.32840328993 148.05537857296 0.46811411689633 0.46412344380239 0.5 1.2730247169676
320 149.86295982687 148.53745433108 0.46832174945897 0.46417954478464 0.5 1.3255054957879
321 150.29716004268 149.01955807402 0.46821545184636 0.46423538340817 0.5 1.2776019686617
322 150.81474339356 149.50168967111 0.46836876830297 0.46429096171151 0.5 1.3130537224508
323 151.26681561399 149.98384899268 0.4683183145944 0.46434628171109 0.5 1.282966621308
324 151.76848286282 150.4660359101 0.46842124340378 0.46440134540154 0.5 1.3024469527258
325 152.23732311959 150.94825029569 0.46842253267566 0.46445615475598 0.5 1.2890728238953
326 152.7240356585 151.43049202279 0.46847863698928 0.46451071172635 0.5 1.2935436357134
327 153.20863914888 151.91276096568 0.46852794846752 0.46456501824367 0.5 1.2958781831995
328 153.68127396242 152.39505699961 0.46854046939761 0.46461907621833 0.5 1.2862169628066
329 154.18072343353 152.87738000079 0.46863441773111 0.46467288754039 0.5 1.3033434327461
330 154.64008275495 153.35972984635 0.46860631137862 0.46472645407986 0.5 1.2803529085921
331 155.1535385546 153.84210641438 0.46874180832205 0.46477977768695 0.5 1.3114321402199
332 155.60035817 154.32450958386 0.46867577762049 0.46483286019234 0.5 1.2758485861467
333 156.12704968279 154.80693923469 0.46884999904741 0.46488570340748 0.5 1.3201104480963
334 156.56200610577 155.28939524768 0.46874852127475 0.4649383091248 0.5 1.2726108580859
335 157.1012243476 155.77187750453 0.46895887864956 0.46499067911799 0.5 1.3293468430763
336 157.5249410449 156.25438588781 0.46882422930031 0.46504281514228 0.5 1.2705551570973
337 158.07603223154 156.73692028097 0.46906834490072 0.46509471893461 0.5 1.3391119505763
338 158.48908504749 157.21948056832 0.4689026184837 0.46514639221397 0.5 1.2696044791705
339 159.05144498613 157.70206663504 0.46917830379389 0.46519783668155 0.5 1.3493783510835
340 159.45436688721 158.18467836715 0.46898343202119 0.46524905402102 0.5 1.2696885200574
341 160.02743606714 158.66731565149 0.46928866881858 0.46530004589879 0.5 1.3601204156484
342 160.42072130695 159.14997837575 0.46906643657002 0.46535081396417 0.5 1.2707429312015
343 161.0039805866 159.63266642842 0.46939936031079 0.46540135984963 0.5 1.3713141581771
344 161.38808837468 160.11537969883 0.46915141969384 0.46545168517103 0.5 1.2727086758476
345 161.9569481058 160.5981180771 0.46944042929218 0.46550179152782 0.5 1.358830028704
346 162.35641292371 161.08088145413 0.46923818764079 0.46555168050327 0.5 1.2755314695821
347 162.90698024727 161.56366972163 0.46947256555409 0.46560135366465 0.5 1.3433105256369
348 163.32564406445 162.04648277209 0.4693265634036 0.46565081256347 0.5 1.2791612923681
349 163.85907054296 162.52932049874 0.46951023078211 0.46570005873565 0.5 1.3297500442127
350 164.29573475702 163.01218279562 0.46941638502005 0.46574909370177 0.5 1.2835519613951
351 164.81306636207 163.49506955749 0.46955289561844 0.46579791896722 0.5 1.3179968045781
352 165.26664143576 163.97798067989 0.46950750407887 0.4658465360224 0.5 1.2886607558764
353 165.76883117504 164.46091605906 0.46960008831455 0.46589494634295 0.5 1.3079151159758
354 166.23832367842 164.94387559202 0.46959978440232 0.46594315138988 0.5 1.2944480864024
355 166.72624237399 165.42685917648 0.46965138696899 0.4659911526098 0.5 1.2993831975101
356 167.21074391355 165.90986671089 0.46969310088076 0.4660389514351 0.5 1.3008772026553
357 167.68518944975 166.39289809442 0.46970641302451 0.46608654928409 0.5 1.2922913553315
358 168.18386716119 166.87595322692 0.46978733843907 0.46613394756122 0.5 1.3079139342699
359 168.64557245747 167.35903200895 0.46976482578682 0.46618114765724 0.5 1.2865404485183
360 169.15766080221 167.84213434177 0.46988239111726 0.46622815094937 0.5 1.3155264604387
361 169.60730071781 168.32526012733 0.46982631777786 0.46627495880146 0.5 1.2820405904804
362 170.13209437275 168.80840926823 0.46997816125069 0.46632157256416 0.5 1.3236851045227
363 170.57029171157 169.29158166777 0.46989061077567 0.46636799357511 0.5 1.2787100438014
364 171.10713938038 169.7747772299 0.47007455873731 0.46641422315906 0.5 1.3323621504851
365 171.53447013419 170.25799585924 0.46995745242244 0.46646026262805 0.5 1.2764742749505
366 172.08276913948 170.74123746106 0.47017150038111 0.46650611328157 0.5 1.3415316784285
367 172.49976708317 171.22450194127 0.47002661330564 0.46655177640672 0.5 1.2752651419036
368 173.05895862332 171.70778920642 0.47026890930251 0.46659725327832 0.5 1.3511694169036
369 173.46611935658 172.19109916371 0.47009788443518 0.46664254515911 0.5 1.2750201928709
370 174.03568433094 172.67443172096 0.47036671440794 0.46668765329988 0.5 1.3612526099805
371 174.43346884499 173.1577867866 0.47017107505387 0.46673257893961 0.5 1.2756820583904
372 175.01292416704 173.64116426968 0.47046484991139 0.4667773233056 0.5 1.371759897352
373 175.40176200216 174.12456407989 0.47024601072964 0.46682188761365 0.5 1.2771979222642
374 175.97878691812 174.60798612749 0.47053151582385 0.46686627306815 0.5 1.3708007906306
375 176.37094938274 175.09143032335 0.47032253168729 0.46691048086226 0.5 1.2795190593857
376 176.93001534828 175.57489657894 0.4705585514582 0.46695451217803 0.5 1.3551187693457
377 177.34098523687 176.05838480631 0.4704004913445 0.4669983681865 0.5 1.2826004305654
378 177.88318674735 176.5418949181 0.47059044113056 0.46704205004788 0.5 1.3412918292507
379 178.31182715365 177.02542682752 0.47047975502283 0.46708555891167 0.5 1.2864003261286
380 178.83816135994 177.50898044837 0.4706267404209 0.46712889591676 0.5 1.3291809115714
381 179.2834357464 177.99255569499 0.47056019880944 0.46717206219157 0.5 1.2908800514121
382 179.79481376242 178.47615248229 0.47066705173407 0.46721505885417 0.5 1.3186612801239
383 180.25577437415 178.95977072576 0.47064170854868 0.46725788701242 0.5 1.2960036483892
384 180.75303097441 179.4434103414 0.47071101816253 0.46730054776407 0.5 1.3096206330096
385 181.22880889436 179.9270712458 0.47072417894639 0.46734304219689 0.5 1.3017376485599
386 181.71271087131 180.41075335606 0.47075831831944 0.46738537138876 0.5 1.3019575152457
387 182.20250744282 180.89445658983 0.47080751277214 0.46742753640782 0.5 1.3080508529899
388 182.67376084185 181.37818086528 0.47080866196353 0.46746953831258 0.5 1.2955799765672
389 183.17684023713 181.86192610113 0.47089162014686 0.467511378152 0.5 1.3149141359985
390 183.63609664692 182.3456922166 0.47086178627416 0.46755305696563 0.5 1.2904044303259
391 184.15177940094 182.82947913143 0.47097641790523 0.46759457578371 0.5 1.3223002695145
392 184.59964144428 183.31328676588 0.47091745266397 0.46763593562726 0.5 1.2863546783917
393 185.12729880627 183.79711504073 0.4710618290236 0.46767713750822 0.5 1.330183765544
394 185.56432495114 184.28096387723 0.47097544403841 0.46771818242952 0.5 1.2833610739024
395 186.10337393172 184.76483319716 0.47114778210563 0.46775907138523 0.5 1.33854073456
396 186.53008272191 185.24872292279 0.47103556242908 0.46779980536058 0.5 1.2813597991261
397 187.07998173478 185.73263297686 0.47123421091884 0.46784038533214 0.5 1.3473487579208
398 187.49685552257 186.21656328261 0.47109762694114 0.46788081226787 0.5 1.2802922399585
399 188.05710053647 186.70051376378 0.47132105397611 0.46792108712727 0.5 1.3565867726881
400 188.4645887865 187.18448434455 0.47116147196626 0.46796121086138 0.5 1.280104441948
401 189.03470991704 187.66847494961 0.4714082541572 0.46800118441299 0.5 1.3662349674252
402 189.43323213952 188.15248550409 0.47122694562069 0.46804100871665 0.5 1.2807466354252
403 190.01279062136 188.63651593361 0.47149575836565 0.46808068469878 0.5 1.3762746877486
404 190.40273898369 189.12056616422 0.47129390837548 0.46812021327778 0.5 1.2821728194689
405 190.98039362079 189.60463612247 0.47155652745875 0.46815959536412 0.5 1.3757574983237
406 191.3730661315 190.08872573532 0.47136223185099 0.4681988318604 0.5 1.2843403961769
407 191.93350991732 190.57283493021 0.47158110544795 0.46823792366146 0.5 1.3606749871012
408 192.34417348313 191.05696363502 0.47143179775278 0.46827687165445 0.5 1.2872098481179
409 192.88841119548 191.54111177805 0.47160980732392 0.46831567671894 0.5 1.3472994174362
410 193.31602374105 192.02527928806 0.4715024969294 0.46835433972697 0.5 1.2907444529936
411 193.84497440011 192.50946609424 0.47164227347959 0.46839286154317 0.5 1.3355083058682
412 194.28858215669 192.99367212621 0.47157422853566 0.46843124302479 0.5 1.2949100304766
413 194.80308859801 193.47789731402 0.47167818062472 0.46846948502184 0.5 1.3251912839902
414 195.2618163051 193.96214158813 0.47164689928768 0.46850758837712 0.5 1.2996747169728
415 195.76265344118 194.44640487943 0.47171723720766 0.46854555392634 0.5 1.316248561751
416 196.23569588392 194.93068711923 0.47172042279788 0.46858338249814 0.5 1.3050087646921
417 196.72357786592 195.41498823923 0.47175917953459 0.46862107491423 0.5 1.3085896266874
418 197.21019253353 195.89930817158 0.47179471897974 0.46865863198943 0.5 1.3108843619505
419 197.68577898572 196.3836468488 0.47180376846234 0.46869605453175 0.5 1.3021321369176
420 198.1852796759 196.86800420383 0.47186971351404 0.46873334334244 0.5 1.3172754720694
421 198.64918114426 197.35238016999 0.47185078656593 0.46877049921612 0.5 1.2968009742689
422 199.16093236963 197.83677468102 0.47194533736879 0.4688075229408 0.5 1.324157688611
423 199.61371510156 198.32118767103 0.47190003570109 0.46884441529795 0.5 1.2925274305263
424 200.13712717956 198.80561907455 0.47202152636688 0.46888117706262 0.5 1.3315081050052
425 200.57931733142 199.29006882646 0.47195133489747 0.46891780900343 0.5 1.2892485049643
426 201.11384205893 199.77453686204 0.47209822079561 0.46895431188273 0.5 1.3393051968854
427 201.54592941235 200.25902311696 0.47200451853009 0.46899068645658 0.5 1.2869062953885
428 202.09105624292 200.74352752724 0.47217536505355 0.46902693347486 0.5 1.3475287156778
429 202.51349749744 201.2280500293 0.47205943472597 0.46906305368135 0.5 1.2854474681413
430 203.06875015209 201.71259055991 0.47225290733044 0.46909904781374 0.5 1.3561595921783
431 203.48197185132 202.19714905622 0.47211594397058 0.46913491660376 0.5 1.2848227951
432 204.04690530476 202.68172545574 0.47233079931657 0.46917066077718 0.5 1.3651798490145
433 204.45130644411 203.16631969635 0.47217391788477 0.46920628105392 0.5 1.2849867477576
434 205.0255042373 203.65093171627 0.47240899593847 0.46924177814808 0.5 1.3745725210307
435 205.42145859423 204.13556145408 0.47223323814767 0.46927715276801 0.5 1.28589714015
436 206.00453043149 204.62020884874 0.4724874551181 0.46931240561638 0.5 1.3843215827497
437 206.39238865326 205.10487383952 0.47229379554523 0.46934753739021 0.5 1.2875148137423
438 206.96405670044 205.58955636607 0.47252067739825 0.46938254878097 0.5 1.3745003343685
439 207.36405972685 206.07425636835 0.47235548912723 0.46941744047461 0.5 1.2898033584984
440 207.91957711196 206.55897378671 0.47254449343628 0.4694522131516 0.5 1.3606033252565
441 208.33643742704 207.04370856178 0.47241822545815 0.46948686748703 0.5 1.2927288652616
442 208.87669904424 207.52846063458 0.47257171729467 0.46952140415063 0.5 1.3482384096631
443 209.30948965175 208.01322994643 0.47248191794979 0.46955582380684 0.5 1.2962597053236
444 209.8353177878 208.498016439 0.47260206708963 0.46959012711486 0.5 1.3373013488007
445 210.28318638794 208.98282005426 0.47254648626504 0.46962431472868 0.5 1.3003663336791
446 210.79533843754 209.46764073455 0.47263528797655 0.4696583872972 0.5 1.3276977029913
447 211.25749953547 209.95247842249 0.47261185578405 0.46969234546419 0.5 1.3050211129775
448 211.75667470924 210.43733306105 0.47267114890456 0.46972618986842 0.5 1.3193416481909
449 212.23240274912 210.92220459351 0.472677957125 0.46975992114367 0.5 1.3101981556166
450 212.71924792924 211.40709296345 0.47270943984274 0.46979353991877 0.5 1.3121549657875
451 213.20787129656 211.89199811478 0.47274472571299 0.46982704681769 0.5 1.3158731817797
452 213.68298616782 212.37691999172 0.47274996939783 0.46986044245956 0.5 1.3060661760964
453 214.18388193033 212.8618585388 0.47281210139145 0.46989372745872 0.5 1.322023391526
454 214.64782349255 213.34681370084 0.47279256275892 0.46992690242476 0.5 1.3010097917077
455 215.16041277228 213.83178542299 0.47288002807095 0.46995996796261 0.5 1.3286273492978
456 215.613699322 214.31677365067 0.47283705991666 0.46999292467252 0.5 1.2969256713301
457 216.13744320905 214.80177832962 0.47294845341148 0.47002577315015 0.5 1.3356648794282
458 216.5805578642 215.28679940588 0.47288331411398 0.47005851398663 0.5 1.2937584583274
459 217.11495379718 215.77183682576 0.47301732853416 0.47009114776855 0.5 1.3431169714159
460 217.54834762687 216.2568905359 0.4729311904932 0.47012367507804 0.5 1.2914570909701
461 218.09292617709 216.74196048319 0.47308660775941 0.47015609649283 0.5 1.3509656938928
462 218.51702098853 217.22704661484 0.47298056491023 0.47018841258623 0.5 1.2899743736865
463 219.07134299467 217.71214887832 0.47315624836861 0.47022062392726 0.5 1.3591941163476
464 219.48653382182 218.1972672214 0.47303132289186 0.47025273108061 0.5 1.2892666004194
465 220.05018782991 218.68240159213 0.4732262103869 0.47028473460673 0.5 1.3677862377789
466 220.4568451615 219.16755193883 0.47308335871567 0.47031663506187 0.5 1.289293222673
467 221.02944513166 219.65271821011 0.47329645638472 0.47034843299808 0.5 1.3767269215587
468 221.42791691087 220.13790035483 0.47313657459587 0.47038012896332 0.5 1.290016556035
469 222.00910015803 220.62309832216 0.47336695129644 0.47041172350142 0.5 1.3860018358682
470 222.39971358147 221.10831206152 0.47319087996057 0.47044321715217 0.5 1.2914015199475
471 222.97569624468 221.59354152259 0.47340912153861 0.47047461045136 0.5 1.3821547220931
472 223.37220206164 222.07878665534 0.47324619080856 0.47050590393079 0.5 1.2934154063075
473 223.93245170164 222.56404740997 0.47343013044745 0.47053709811834 0.5 1.3684042916692
474 224.34535141014 223.04932373699 0.47330242913532 0.47056819353796 0.5 1.2960276731486
475 224.8907112622 223.53461558714 0.47345412897306 0.47059919070976 0.5 1.3560956750669
476 225.31913267163 224.01992291141 0.47335952241939 0.47063009015003 0.5 1.2992097602142
477 225.85037969104 224.50524566108 0.47348087985543 0.47066089237124 0.5 1.3451340299561
478 226.29351871136 224.99058378767 0.47341740316184 0.47069159788215 0.5 1.3029349236925
479 226.81137040449 225.47593724293 0.47351016785907 0.47072220718775 0.5 1.3354331615629
480 227.26848406668 225.9613059789 0.47347600847225 0.47075272078938 0.5 1.3071780877754
481 227.77360445609 226.44668994785 0.47354179720601 0.47078313918473 0.5 1.3269145082375
482 228.24400481333 226.9320891023 0.47353527969571 0.47081346286785 0.5 1.3119157110278
483 228.73700966644 227.41750339502 0.47357558937151 0.47084369232923 0.5 1.3195062714201
484 229.22005844484 227.90293277901 0.47359516207612 0.4708738280558 0.5 1.3171256658307
485 229.70151987356 228.38837720753 0.4736113811826 0.47090387053099 0.5 1.3131426660273
486 230.19662376347 228.87383663408 0.47365560445159 0.47093382023473 0.5 1.3227871293932
487 230.66707428418 229.35931101238 0.4736490231708 0.4709636776435 0.5 1.3077632717962
488 231.17368078145 229.84480029642 0.47371655897837 0.47099344323037 0.5 1.3288804850274
489 231.63361691009 230.33030444039 0.47368837813924 0.47102311746501 0.5 1.3033124697011
490 232.15121063129 230.81582339874 0.47377798088017 0.47105270081375 0.5 1.3353872325497
491 232.60109607653 231.30135712613 0.47372931991147 0.47108219373958 0.5 1.2997389503973
492 233.1291954843 231.78690557748 0.47383982822011 0.4711115967022 0.5 1.3422899068144
493 233.56946399184 232.27246870792 0.47377173223497 0.47114091015805 0.5 1.2969952839233
494 234.10761847631 232.7580464728 0.47390206169293 0.47117013456032 0.5 1.349572003511
495 234.53867636943 233.24363882771 0.47381550781704 0.47119927035901 0.5 1.2950375417241
496 235.08646363993 233.72924572846 0.47396464443534 0.47122831800093 0.5 1.3572179114634
497 235.50869209464 234.21486713109 0.47386054747412 0.47125727792976 0.5 1.2938249635449
498 236.06571584261 234.70050299185 0.47402754185262 0.47128615058604 0.5 1.3652128507575
499 236.47947293016 235.18615326721 0.47390675937908 0.47131493640722 0.5 1.2933196629535
500 237.04536072996 235.67181791385 0.47409072145993 0.47134363582771 0.5 1.373542816109
501 237.45098325494 236.1574968887 0.4739540583931 0.47137224927885 0.5 1.293486366237
502 238.02538467382 236.64319014888 0.4741541527367 0.471400777189 0.5 1.3821945249459
503 238.42318983195 237.12889765171 0.47400236547107 0.47142921998351 0.5 1.2942921802388
504 239.00577472449 237.61461935475 0.47421780699304 0.47145757808481 0.5 1.3911553697448
505 239.39606160112 238.10035521575 0.47405160713092 0.47148585191237 0.5 1.2957063853692
506 239.96998785322 238.58610519268 0.47424898785221 0.47151404188277 0.5 1.3838826605388
507 240.36956949431 239.07186924372 0.47410171497891 0.47154214840971 0.5 1.2977002505859
508 240.92848033637 239.55764732725 0.47426866207947 0.47157017190404 0.5 1.3708330091175
509 241.34368626946 240.04343940186 0.47415262528381 0.47159811277378 0.5 1.3002468676049
510 241.88835305037 240.52924542632 0.47429088833406 0.47162597142416 0.5 1.3591076240457
511 242.31838636164 241.01506535964 0.4742042785942 0.47165374825762 0.5 1.3033210019937
512 242.84952223843 241.50089916101 0.47431547312194 0.47168144367385 0.5 1.3486230774207
513 243.29364574894 241.98674678981 0.47425661939365 0.47170905806981 0.5 1.3068989591256
514 243.81191144966 242.47260820564 0.47434224017443 0.47173659183977 0.5 1.3393032440151
515 244.26944183153 242.95848336828 0.47430959578938 0.4717640453753 0.5 1.3109584632515
516 244.77545071535 243.44437223771 0.47437102851812 0.47179141906533 0.5 1.3310784776372
517 245.24575332228 243.9302747741 0.47436315923072 0.47181871329614 0.5 1.3154785481789
518 245.74007583817 244.41619093783 0.47440169080728 0.4718459284514 0.5 1.3238849003452
519 246.22256014769 244.90212068944 0.47441726425373 0.47187306491221 0.5 1.3204394582473
520 246.70572777614 245.38806398969 0.47443409187719 0.47190012305709 0.5 1.3176637864534
521 247.19984335797 245.87402079951 0.47447186824945 0.47192710326201 0.5 1.3258225584586
522 247.67235210658 246.35999108002 0.47446810748387 0.47195400590042 0.5 1.3123610265575
523 248.17758504531 246.84597479254 0.47452693125298 0.47198083134329 0.5 1.3316102527665
524 248.63989855798 247.33197189856 0.47450362320226 0.47200757995908 0.5 1.3079266594218
525 249.15576826941 247.81798235976 0.47458241575125 0.47203425211382 0.5 1.337785909651
526 249.60832059966 248.30400613799 0.47454053345944 0.47206084817109 0.5 1.3043144616724
527 250.13437698952 248.79004319531 0.47463828650763 0.47208736849204 0.5 1.3443337942153
528 250.57757508086 249.27609349392 0.47457874068345 0.47211381343546 0.5 1.3014815869404
529 251.11339600237 249.76215699624 0.47469451040145 0.47214018335773 0.5 1.3512390061291
530 251.5476219123 250.24823366483 0.47461815455152 0.47216647861289 0.5 1.2993882474703
531 252.09281088529 250.73432346246 0.47475105628115 0.47219269955266 0.5 1.3584874228271
532 252.5184237844 251.22042635206 0.47465869132405 0.47221884652643 0.5 1.2979974323376
533 253.07260794416 251.70654229672 0.47480789482956 0.47224491988128 0.5 1.3660656474365
534 253.48994591707 252.19267125973 0.47470027325293 0.47227091996204 0.5 1.2972746573384
535 254.0527741655 252.67881320453 0.47486499844018 0.47229684711127 0.5 1.3739609609705
536 254.46215583711 253.16496809474 0.47474282805432 0.47232270166929 0.5 1.2971877423736
537 255.03329717253 253.65113589415 0.47492234110341 0.47234848397422 0.5 1.3821612783751
538 255.43502317951 254.13731656673 0.47478628843775 0.47237419436195 0.5 1.2977066127809
539 256.01416518465 254.62351007659 0.47497989830176 0.47239983316621 0.5 1.3906551080625
540 256.40851950961 255.10971638802 0.47483059168446 0.47242540071855 0.5 1.2988031215874
541 256.98968384995 255.59593546548 0.47502714205166 0.4724508973484 0.5 1.3937483844622
542 257.3826181637 256.0821672736 0.47487567926882 0.47247632338303 0.5 1.3004508900964
543 257.9489636017 256.56841177716 0.47504413186317 0.47250167914762 0.5 1.3805518245431
544 258.35729410568 257.05466894109 0.47492149651779 0.47252696496524 0.5 1.3026251645841
545 258.90956286508 257.54093873052 0.47506341810106 0.47255218115691 0.5 1.3686241345594
546 259.33252379789 258.0272211107 0.47496799230383 0.47257732804157 0.5 1.3053026871934
547 259.87140343233 258.51351604706 0.47508483260024 0.47260240593612 0.5 1.3578873852691
548 260.30828508456 258.99982350519 0.47501511876744 0.47262741515545 0.5 1.3084615793694
549 260.83441376886 259.48614345082 0.4751082218012 0.47265235601243 0.5 1.3482703180364
550 261.28455708626 259.97247584986 0.47506283106593 0.47267722881792 0.5 1.3120812364034
551 261.79852827662 260.45882066835 0.47513344514813 0.47270203388085 0.5 1.3397076082729
552 262.26132010434 260.9451778725 0.47511108714554 0.47272677150815 0.5 1.3161422318403
553 262.76368665642 261.43154742867 0.47516037370057 0.47275144200483 0.5 1.3321392277491
554 263.23855553403 261.91792930337 0.47515984753435 0.47277604567395 0.5 1.3206262306618
555 263.72983335352 262.40432346325 0.47518888892526 0.47280058281668 0.5 1.3255098902666
556 264.21624578544 262.89072987515 0.47520907515367 0.47282505373228 0.5 1.3255159102976
557 264.69691707395 263.377148506 0.47521888164084 0.47284945871813 0.5 1.319768567949
558 265.19437421156 263.86357932292 0.47525873514616 0.47287379806976 0.5 1.3307948886332
559 265.6648903608 264.35002229318 0.47525025109267 0.47289807208082 0.5 1.3148680676236
560 266.17292504245 264.83647738416 0.47530879471866 0.47292228104315 0.5 1.3364476582832
561 266.63370922198 265.32294456343 0.47528290413901 0.47294642524675 0.5 1.3107646585544
562 267.15188332515 265.80942379867 0.47535922299849 0.47297050497983 0.5 1.3424595264886
563 267.60333280195 266.29591505771 0.47531675453276 0.47299452052879 0.5 1.3074177442351
564 268.13123486861 266.78241830854 0.4754099909018 0.47301847217827 0.5 1.3488165600691
565 268.57372309141 267.26893351929 0.47535172228569 0.47304236021113 0.5 1.3047895721282
566 269.11096619313 267.7554606582 0.4754610710126 0.47306618490848 0.5 1.3555055349316
567 269.54484466989 268.24199969369 0.47538773310387 0.47308994654971 0.5 1.3028449762061
568 270.09106448397 268.72855059429 0.47551243747178 0.47311364541248 0.5 1.3625138896871
569 270.51666447663 269.21511332868 0.47542471788511 0.47313728177273 0.5 1.3015511479458
570 271.07151754867 269.70168786569 0.47556406587486 0.47316085590472 0.5 1.3698296829841
571 271.48915160634 270.18827417426 0.4754626122703 0.47318436808102 0.5 1.3008774320839
572 272.05231377769 270.67487222349 0.47561593317779 0.47320781857253 0.5 1.377441554206
573 272.46227712659 271.1614819826 0.47550135624186 0.47323120764851 0.5 1.30079514399
574 273.03344210816 271.64810342095 0.47566801761004 0.47325453557656 0.5 1.3853386872198
575 273.436013914 272.13473650803 0.47554089376347 0.47327780262265 0.5 1.3012774059697
576 274.01489199036 272.62138121346 0.47572029859438 0.47330100905115 0.5 1.3935107768957
577 274.41033650721 273.10803750702 0.47558117245617 0.47332415512481 0.5 1.3022990001899
578 274.99257004451 273.59470535857 0.47576569211853 0.4733472411048 0.5 1.3978646859391
579 275.38522097439 274.08138473815 0.47562214330638 0.47337026725069 0.5 1.3038362362439
580 275.95311780694 274.5680756159 0.47578123759817 0.47339323382051 0.5 1.3850421910456
581 276.36064479372 275.05477796208 0.47566376040228 0.47341614107071 0.5 1.30586683164
582 276.91489875209 275.54149174712 0.47579879510669 0.47343898925622 0.5 1.3734070049692
583 277.33658674527 276.02821694154 0.47570598069515 0.47346177863043 0.5 1.3083698037323
584 277.8778422188 276.51495351599 0.4758182229774 0.47348450944519 0.5 1.3628887028068
585 278.31302681307 277.00170144127 0.47574876378302 0.47350718195088 0.5 1.3113253718015
586 278.8418833837 277.48846068827 0.47583939143976 0.47352979639636 0.5 1.3534226954313
587 279.28994609619 277.97523122803 0.47579207171413 0.47355235302901 0.5 1.3147148681656
588 279.80696263664 278.4620130317 0.47586218135483 0.47357485209473 0.5 1.3449496049361
589 280.26732672791 278.94880607057 0.47583586880799 0.47359729383798 0.5 1.3185206573385
590 280.77302503743 279.43561031603 0.47588648311429 0.47361967850174 0.5 1.3374147214079
591 281.24515180198 279.9224257396 0.47588012149234 0.47364200632757 0.5 1.3227260623786
592 281.74001984156 280.40925231292 0.47591219567832 0.47366427755561 0.5 1.3307675286426
593 282.22340530543 280.89609000776 0.47592479815419 0.47368649242455 0.5 1.3273152976734
594 282.70790008456 281.38293879599 0.47593922573158 0.4737086511717 0.5 1.324961288565
595 283.20207205711 281.86979864962 0.47596986900355 0.47373075403297 0.5 1.3322734074977
596 283.67662221659 282.35666954075 0.47596748694059 0.47375280124287 0.5 1.3199526758448
597 284.18113765138 282.84355144162 0.47601530594872 0.47377479303454 0.5 1.3375862097603
598 284.64614578019 283.33044432459 0.47599689929798 0.47379672963978 0.5 1.3157014556039
599 285.16058840653 283.8173481621 0.47606108248168 0.47381861128899 0.5 1.3432402444226
600 285.61643312501 284.30426292675 0.47602738854169 0.47384043821126 0.5 1.3121701982597
601 286.14041131736 284.79118859123 0.47610717357298 0.47386221063433 0.5 1.3492227261316
602 286.58744915483 285.27812512834 0.47605888563925 0.47388392878462 0.5 1.3093240264841
603 287.12059401167 285.76507251101 0.47615355557491 0.47390559288724 0.5 1.3555215006599
604 287.55916110229 286.25203071226 0.4760913263283 0.47392720316599 0.5 1.3071303900349
605 288.10112471003 286.73899970524 0.47620020613229 0.47394875984337 0.5 1.3621250047942
606 288.53153832806 287.22597946321 0.47612465070637 0.4739702631406 0.5 1.3055588648551
607 289.08199218887 287.71296995952 0.47624710410028 0.47399171327763 0.5 1.369022229347
608 289.50455214103 288.19997116766 0.47615880286353 0.47401311047313 0.5 1.3045809733679
609 290.06318574621 288.68698306121 0.47629422946833 0.47403445494451 0.5 1.3762026850063
610 290.47817563719 289.17400561385 0.47619373055278 0.47405574690796 0.5 1.3041700233406
611 291.04469517017 289.6610387994 0.47634156328996 0.47407698657839 0.5 1.3836563707657
612 291.45238355481 290.14808259175 0.47622938489349 0.47409817416953 0.5 1.3043009630612
613 292.02651070963 290.63513696492 0.47638908761767 0.47411930989384 0.5 1.3913737447048
614 292.42715214392 291.12220189304 0.47626572010411 0.4741403939626 0.5 1.3049502508855
615 293.00862304723 291.60927735031 0.47643678544264 0.47416142658587 0.5 1.3993456969125
616 293.40245904856 292.09636331108 0.47630269326065 0.47418240797254 0.5 1.3060957374791
617 293.98018493954 292.58345974978 0.4764670744563 0.47420333833028 0.5 1.3967251897591
618 294.37828320024 293.07056664094 0.47634026407806 0.4742242178656 0.5 1.3077165592982
619 294.94238430121 293.55768395921 0.47648204248984 0.47424504678386 0.5 1.3847003420032
620 295.35460472137 294.04481167932 0.47637839471189 0.47426582528923 0.5 1.309793042048
621 295.90571298306 294.53194977613 0.47649873266193 0.47428655358475 0.5 1.3737632069247
622 296.33140483759 295.01909822457 0.47641704957812 0.47430723187231 0.5 1.3123066130173
623 296.87010900518 295.5062569997 0.47651702890078 0.47432786035265 0.5 1.363852005483
624 297.30866579799 295.99342607666 0.47645619518908 0.47434843922542 0.5 1.3152397213287
625 297.83551529991 296.48060543069 0.47653682447986 0.47436896868911 0.5 1.3549098692185
626 298.28637080241 296.96779503715 0.47649580000385 0.47438944894113 0.5 1.3185757652626
627 298.80187920697 297.45499487146 0.47655802106375 0.47440988017777 0.5 1.3468843355041
628 299.2645039351 297.94220490919 0.47653583429156 0.47443026259425 0.5 1.3222990259134
629 299.76915203194 298.42942512595 0.47658052787273 0.47445059638467 0.5 1.3397269059899
630 300.24305010403 298.9166554975 0.4765762700064 0.47447088174206 0.5 1.32639460653
631 300.73728865864 299.40389599966 0.47660426094871 0.47449111885841 0.5 1.3333926589821
632 301.22199498532 299.89114660835 0.47661708067297 0.4745113079246 0.5 1.3308483769649
633 301.70624720764 300.3784072996 0.47662914250812 0.4745314491305 0.5 1.3278399080369
634 302.20132497226 300.86567804954 0.47665824128117 0.47455154266488 0.5 1.3356469227249
635 302.67598873467 301.35295883436 0.47665510036956 0.47457158871552 0.5 1.3230299003143
636 303.18102712854 301.84024963037 0.47669972818953 0.47459158746913 0.5 1.3407774981729
637 303.64647696323 302.32755041397 0.4766820674462 0.47461153911142 0.5 1.3189265492599
638 304.16108914514 302.81486116166 0.47674151903627 0.47463144382705 0.5 1.3462279834831
639 304.61767804704 303.30218185001 0.47670998129427 0.4746513017997 0.5 1.3154961970321
640 305.14149930069 303.7895124557 0.47678359265733 0.47467111321203 0.5 1.3519868449926
641 305.58956035828 304.27685295549 0.47673878371027 0.4746908782457 0.5 1.3127074027909
642 306.12224642488 304.76420332624 0.47682592901071 0.47471059708138 0.5 1.3580430986346
643 306.56209429844 305.2515635449 0.47676842037083 0.47473026989876 0.5 1.3105307535403
644 307.10331986467 305.7389335885 0.47686850910663 0.47474989687656 0.5 1.3643862761691
645 307.53525212887 306.22631343417 0.47679884050988 0.47476947819251 0.5 1.3089386947036
646 308.08470945307 306.71370305911 0.47691131494284 0.4747890140234 0.5 1.3710063939593
647 308.50900781865 307.20110244064 0.47682999662852 0.47480850454504 0.5 1.3079053780106
648 309.0664054802 307.68851155614 0.47695432944476 0.47482794993231 0.5 1.3778939240663
649 309.4833369077 308.17593038308 0.47686184423374 0.47484735035914 0.5 1.3074065246178
650 310.04839866649 308.66335889903 0.47699753640999 0.47486670599851 0.5 1.385039767459
651 310.45821638331 309.15079708164 0.47689434160263 0.47488601702249 0.5 1.307419301667
652 311.0306801378 309.63824490865 0.47704092045675 0.47490528360222 0.5 1.3924352291563
653 311.4336245686 310.12570235787 0.47692744956906 0.47492450590791 0.5 1.3079222107297
654 312.01324140234 310.6131694072 0.47708446697606 0.47494368410887 0.5 1.4000719951371
655 312.40954102144 311.10064603465 0.47696113133045 0.47496281837351 0.5 1.3088949867903
656 312.99134221829 311.58813221828 0.47712094850349 0.47498190886933 0.5 1.4032100000082
657 313.38594644285 312.07562793625 0.47699535227222 0.47500095576294 0.5 1.3103185065964
658 313.9543965173 312.56313316681 0.47713434121171 0.47501995922007 0.5 1.3912633504966
659 314.36282259361 313.05064788826 0.47703007980822 0.47503891940556 0.5 1.3121747053515
660 314.91852440431 313.53817207903 0.47714927940047 0.47505783648337 0.5 1.3803523252816
661 315.34015221845 314.02570571759 0.47706528323517 0.47507671061662 0.5 1.3144465008575
662 315.88366845404 314.51324878251 0.47716566231728 0.47509554196754 0.5 1.3704196715251
663 316.31791897677 315.00080125245 0.47710093359996 0.47511433069751 0.5 1.3171177243199
664 316.84977568259 315.48836310613 0.47718339711234 0.47513307696707 0.5 1.3614125764591
665 317.2961073795 315.97593432237 0.47713700357819 0.47515178093589 0.5 1.320173057128
666 317.81679710172 316.46351488005 0.47720239805064 0.47517044276283 0.5 1.3532822216765
667 318.27470273113 316.95110475813 0.47717346736302 0.4751890626059 0.5 1.3235979729986
668 318.78468732763 317.43870393568 0.47722258581981 0.47520764062228 0.5 1.3459833919533
669 319.25369107676 317.92631239181 0.47721030056317 0.47522617696833 0.5 1.3273786849501
670 319.75340423652 318.41393010573 0.47724388692018 0.4752446717996 0.5 1.3394741307897
671 320.23305915335 318.90155705672 0.47724748010931 0.47526312527082 0.5 1.3315020966279
672 320.72290866026 319.38919322413 0.47726623312539 0.47528153753591 0.5 1.3337154361293
673 321.21279434497 319.87683858741 0.47728498416787 0.47529990874801 0.5 1.335955757562
674 321.69316411683 320.36449312606 0.47728956100419 0.47531823905944 0.5 1.3286709907622
675 322.19288464166 320.85215681968 0.47732279206172 0.47533652862175 0.5 1.340727821981
676 322.66413657069 321.33982964792 0.47731381149511 0.47535477758568 0.5 1.3243069227733
677 323.17331860137 321.82751159052 0.47736088419701 0.47537298610122 0.5 1.3458070108483
678 323.63579421941 322.3152026273 0.47733892952715 0.47539115431756 0.5 1.3205915921056
679 324.15408531497 322.80290273815 0.47739924199554 0.47540928238314 0.5 1.3511825768239
680 324.60810730292 323.29061190302 0.47736486368076 0.47542737044562 0.5 1.3174953998954
681 325.13517437384 323.77833010195 0.47743784783236 0.47544541865191 0.5 1.3568442718843
682 325.58104793278 324.26605731505 0.47739156588384 0.47546342714817 0.5 1.314990617725
683 326.11657583987 324.75379352251 0.47747668497785 0.47548139607981 0.5 1.3627823173633
684 326.55458993891 325.24153870456 0.47741899113876 0.47549932559147 0.5 1.3130512343473
685 327.09828021775 325.72929284155 0.47751573754416 0.47551721582708 0.5 1.3689873761994
686 327.52870873165 326.21705591387 0.47744709727646 0.47553506692984 0.5 1.3116528177809
687 328.08027842918 326.70482790198 0.47755499043549 0.47555287904219 0.5 1.3754505271971
688 328.5033811774 327.19260878644 0.47747584473459 0.47557065230587 0.5 1.3107723909616
689 329.06256178897 327.68039854784 0.47759442930184 0.47558838686188 0.5 1.3821632411311
690 329.47858548625 328.16819716687 0.47750519635689 0.47560608285054 0.5 1.310388319383
691 330.04512198282 328.65600462428 0.47763404049612 0.47562374041141 0.5 1.3891173585354
692 330.45430111027 329.1438209009 0.47753511721137 0.47564135968338 0.5 1.310480209365
693 331.02795104665 329.63164597761 0.47767381103412 0.47565894080463 0.5 1.3963050690381
694 331.43050865114 330.11947983537 0.47756557442527 0.47567648391264 0.5 1.3110288157671
695 332.01104134732 330.60732245521 0.4777137285573 0.47569398914419 0.5 1.4037188921142
696 332.40718977634 331.09517381822 0.47759653703497 0.47571145663538 0.5 1.3120159581129
697 332.98766274796 331.58303390558 0.47774413593681 0.47572888652163 0.5 1.4046288423822
698 333.38432714272 332.0709026985 0.47762797584917 0.47574627893768 0.5 1.3134244442236
699 333.95194317401 332.55878017829 0.47775671412591 0.47576363401759 0.5 1.3931629957178
700 334.36190432688 333.04666632632 0.47765986332412 0.47578095189474 0.5 1.3152380005664
701 334.91722406873 333.53456112401 0.47777064774427 0.47579823270187 0.5 1.3826629447231
702 335.33990576149 334.02246455286 0.47769217344941 0.47581547657103 0.5 1.3174412086235
703 335.88345375192 334.51037659445 0.4777858517097 0.47583268363363 0.5 1.3730771574773
704 336.31831667705 334.99829723038 0.47772488164354 0.47584985402043 0.5 1.3200194466677
705 336.85058440849 335.48622644237 0.47780224738793 0.47586698786152 0.5 1.3643579661178
706 337.29712304858 335.97416421218 0.47775796465804 0.47588408528637 0.5 1.3229588364011
707 337.81857171302 336.46211052161 0.47781976197033 0.47590114642378 0.5 1.3564611914085
708 338.27631154655 336.95006535257 0.47779140048948 0.47591817140194 0.5 1.3262461939796
709 338.78737449881 337.43802868701 0.47783832792498 0.47593516034839 0.5 1.3493458118037
710 339.25586949193 337.92600050694 0.4778251682985 0.47595211339005 0.5 1.3298689849966
711 339.75695446526 338.41398079444 0.47785788251092 0.47596903065322 0.5 1.3429736708266
712 340.2357848147 338.90196953165 0.47785924833525 0.47598591226355 0.5 1.333815283049
713 340.72727591834 339.38996670078 0.4778783673469 0.47600275834611 0.5 1.3373092175593
714 341.21604601564 339.87797228409 0.47789362187065 0.47601956902534 0.5 1.3380737315477
715 341.69830553977 340.36598626392 0.47789972802765 0.47603634442507 0.5 1.332319275848
716 342.19664213113 340.85400862266 0.47792827113287 0.47605308466852 0.5 1.3426335084735
717 342.67001218125 341.34203934275 0.47792191378138 0.47606978987832 0.5 1.3279728384937
718 343.17756270053 341.83007840672 0.47796317924865 0.47608646017649 0.5 1.3474842938096
719 343.64236668038 342.31812579713 0.47794487716326 0.47610309568447 0.5 1.3242408832512
720 344.15879773604 342.80618149663 0.47799833018894 0.47611969652309 0.5 1.3526162394114
721 344.61534169582 343.2942454879 0.47796857378061 0.47613626281262 0.5 1.3210962079203
722 345.1403376948 343.7823177537 0.47803370871855 0.47615279467272 0.5 1.3580199410959
723 345.58891155905 344.27039827685 0.47799296204572 0.47616929222248 0.5 1.3185132822027
724 346.12217345298 344.75848704022 0.47806930034943 0.47618575558042 0.5 1.3636864127604
725 346.56305214107 345.24658402675 0.4780180029532 0.47620218486449 0.5 1.3164681143164
726 347.10429628178 345.73468921943 0.47810509129722 0.47621858019205 0.5 1.3696070623539
727 347.53774073195 346.2228026013 0.47804365987888 0.47623494167992 0.5 1.3149381306425
728 348.08669782503 346.71092415549 0.47814106844098 0.47625126944435 0.5 1.3757736695447
729 348.51295593205 347.19905386515 0.47806989839787 0.47626756360103 0.5 1.3139020669025
730 349.06937007845 347.68719171351 0.47817721928555 0.47628382426508 0.5 1.3821783649434
731 349.48867755342 348.17533768385 0.47809668611959 0.47630005155109 0.5 1.3133398695668
732 350.05230537027 348.66349175951 0.4782135319266 0.47631624557311 0.5 1.3888136107532
733 350.46488653026 349.1516539239 0.47812399253787 0.47633240644461 0.5 1.313232606362
734 351.03549634318 349.63982416045 0.47824999501796 0.47634853427855 0.5 1.3956721827298
735 351.44156483758 350.12800245269 0.47815178889466 0.47636462918733 0.5 1.3135623848863
736 352.01893593752 350.61618878417 0.4782865977412 0.47638069128284 0.5 1.4027471533487
737 352.41869541699 351.10438313852 0.47818004805562 0.47639672067642 0.5 1.31431227847
738 353.0026173755 351.59258549942 0.4783233297771 0.47641271747888 0.5 1.4100318760815
739 353.3962621091 352.08079585059 0.47820874439662 0.47642868180052 0.5 1.3154662585171
740 353.97058933377 352.56901417582 0.47833863423482 0.47644461375111 0.5 1.4015751579487
741 354.37424959162 353.05724045896 0.4782378536999 0.47646051343989 0.5 1.3170091326634
742 354.93638741664 353.5454746839 0.47835092643752 0.47647638097561 0.5 1.3909127327399
743 355.35264332276 354.0337168346 0.47826735305889 0.47649221646648 0.5 1.3189264881592
744 355.90310138746 354.52196689505 0.47836438358529 0.47650802002022 0.5 1.3811344924127
745 356.33142948927 355.01022484931 0.47829722079096 0.47652379174404 0.5 1.3212046399563
746 356.87068593194 355.4984906815 0.4783789355656 0.47653953174464 0.5 1.372195250435
747 357.31059495883 355.98676437579 0.4783274363572 0.47655524012823 0.5 1.3238305830391
748 357.83909898606 356.47504591638 0.47839451736105 0.47657091700051 0.5 1.3640530696829
749 358.29012723614 356.96333528755 0.47835798028857 0.47658656246669 0.5 1.3267919485882
750 358.80830143296 357.45163247363 0.47841106857728 0.47660217663151 0.5 1.3566689593338
751 359.2700144226 357.93993745898 0.47838883411798 0.47661775959918 0.5 1.3300769636151
752 359.77825683433 358.42825022805 0.47842853302437 0.47663331147347 0.5 1.3500066062832
753 360.25024517903 358.91657076529 0.47841998031744 0.47664883235763 0.5 1.3336744137413
754 360.74893119173 359.40489905526 0.47844685834446 0.47666432235445 0.5 1.3440321364708
755 361.23080869135 359.89323508252 0.4784514022402 0.47667978156625 0.5 1.3375736088337
756 361.72029273391 360.38157883171 0.47846599567978 0.47669521009485 0.5 1.3387139022068
757 362.21169463875 360.86993028751 0.47848308406704 0.47671060804163 0.5 1.3417643512371
758 362.69231172684 361.35828943467 0.47848589937578 0.47672597550748 0.5 1.334022292171
759 363.19289316433 361.84665625796 0.47851501075669 0.47674131259283 0.5 1.3462369063714
760 363.66496030346 362.33503074222 0.47850652671508 0.47675661939765 0.5 1.3299295612463
761 364.17439484781 362.82341287233 0.47854716799975 0.47677189602145 0.5 1.3509819754864
762 364.63821231098 363.31180263322 0.47852783767845 0.47678714256329 0.5 1.3264096777522
763 365.15619068028 363.80020000989 0.47857954217599 0.47680235912175 0.5 1.3559906703862
764 365.61204317335 364.28860498736 0.47854979472952 0.47681754579498 0.5 1.3234381859853
765 366.13827204068 364.77701755072 0.47861212031461 0.47683270268068 0.5 1.3612544899549
766 366.58642976736 365.2654376851 0.47857236262058 0.47684782987611 0.5 1.320992082265
767 367.120630674 365.75386537567 0.47864489005736 0.47686292747805 0.5 1.3667652983325
768 367.56135031058 366.24230060766 0.4785955082169 0.47687799558289 0.5 1.3190497029198
769 368.10325867095 366.73074336635 0.47867783962412 0.47689303428654 0.5 1.3725153046025
770 368.53678425992 367.21919363706 0.47861920033756 0.47690804368449 0.5 1.317590622863
771 369.08614844903 367.70765140516 0.47871095778085 0.47692302387181 0.5 1.3784970438692
772 369.51271221966 368.19611665608 0.47864340961095 0.47693797494311 0.5 1.3165955635769
773 370.06929273488 368.68458937527 0.47874423380968 0.47695289699259 0.5 1.3847033596105
774 370.48911585773 369.17306954825 0.47866810834332 0.47696779011402 0.5 1.3160463094785
775 371.05268454778 369.66155716058 0.47877765748101 0.47698265440075 0.5 1.3911273872047
776 371.46597782963 370.15005219786 0.47869327039901 0.4769974899457 0.5 1.3159256317663
777 372.03631718429 370.63855464575 0.4788112190274 0.47701229684138 0.5 1.3977625385407
778 372.4432817089 371.12706448994 0.47871887109114 0.47702707517988 0.5 1.3162172189605
779 373.02018420381 371.61558171619 0.47884490911914 0.47704182505287 0.5 1.4046024876242
780 373.42101192371 372.10410631027 0.47874488708168 0.47705654655162 0.5 1.3169056134415
781 374.00427941513 372.59263825802 0.4788787188414 0.477071239767 0.5 1.411641157106
782 374.39915369871 373.08117754534 0.47877129628991 0.47708590478943 0.5 1.3179761533763
783 374.97513671406 373.56972415813 0.47889544918781 0.47710054170898 0.5 1.4054125559274
784 375.37769300187 374.05827808238 0.47879807780851 0.47711515061527 0.5 1.3194149194944
785 375.94179251393 374.54683930409 0.47890674205596 0.47712973159757 0.5 1.3949532098413
786 376.35661649557 375.03540780933 0.47882521182642 0.4771442847447 0.5 1.3212086862334
787 376.90931572271 375.52398358421 0.47891907969848 0.47715881014512 0.5 1.3853321384968
788 377.3359114917 376.01256661487 0.478852679558 0.47717330788689 0.5 1.3233448768312
789 377.87766457748 376.5011568875 0.47893240123889 0.47718777805767 0.5 1.3765076899811
790 378.31556591034 376.98975438835 0.47888046317764 0.47720222074474 0.5 1.3258115219903
791 378.84680023363 377.47835910368 0.47894665010572 0.47721663603499 0.5 1.3684411299461
792 379.29556824161 377.96697101983 0.4789085457596 0.47723102401494 0.5 1.3285972217758
793 379.81668649945 378.45559012316 0.4789617736437 0.47724538477069 0.5 1.3610963762927
794 380.27590751053 378.94421640008 0.47893691122233 0.47725971838801 0.5 1.3316911104505
795 380.78728960037 379.43284983704 0.47897772276776 0.47727402495225 0.5 1.3544397633303
796 381.25657324451 379.92149042053 0.47896554427703 0.47728830454841 0.5 1.3350828239786
797 381.75857796868 380.41013813711 0.47899445165455 0.47730255726111 0.5 1.3484398315711
798 382.23755544329 380.89879297333 0.47899443038006 0.4773167831746 0.5 1.3387624699587
799 382.73052205571 381.38745491583 0.47901191746647 0.47733098237275 0.5 1.3430671398843
800 383.21884455104 381.87612395126 0.47902355568879 0.47734515493908 0.5 1.3427205997719
801 383.70309416356 382.36480006634 0.47903008010432 0.47735930095673 0.5 1.3382940972183
802 384.20043143056 382.85348324781 0.47905290702065 0.47737342050849 0.5 1.3469481827519
803 384.67626829394 383.34217348245 0.47904890198499 0.47738751367678 0.5 1.3340948114916
804 385.18230733931 383.8308707571 0.47908247181506 0.47740158054366 0.5 1.3514365822029
805 385.65002001222 384.31957505863 0.47906834784127 0.47741562119084 0.5 1.3304449535952
806 386.16446390705 384.80828637394 0.47911223809807 0.47742963569967 0.5 1.3561775331105
807 386.62432632471 385.29700468998 0.47908838454115 0.47744362415116 0.5 1.3273216347275
808 387.14689311516 385.78572999376 0.47914219444946 0.47745758662594 0.5 1.3611631214021
809 387.59916556782 386.27446227229 0.47910898092437 0.47747152320432 0.5 1.3247032955232
810 388.12958727729 386.76320151266 0.47917232997196 0.47748543396625 0.5 1.3663857646313
811 388.57451730761 387.25194770197 0.47913010765427 0.47749931899133 0.5 1.3225696056422
812 389.11253902135 387.74070082738 0.47920263426274 0.47751317835884 0.5 1.3718381939701
813 389.55036224872 388.22946087607 0.4791517370833 0.47752701214768 0.5 1.320901372655
814 390.09574127268 388.71822783527 0.47923309738658 0.47754082043645 0.5 1.3775134374025
815 390.52668215148 389.20700169227 0.47917384313065 0.47755460330339 0.5 1.3196804592126
816 391.07918723838 389.69578243435 0.47926370985096 0.47756836082641 0.5 1.3834048040278
817 391.50345975649 390.18457004888 0.47919640117074 0.47758209308309 0.5 1.3188897076105
818 392.06287039262 390.67336452324 0.47929446258267 0.47759580015066 0.5 1.3895058693837
819 392.48067871582 391.16216584485 0.4792193879314 0.47760948210604 0.5 1.3185128709713
820 393.04678446288 391.65097400117 0.47932534690596 0.47762313902582 0.5 1.3958104617124
821 393.45832353007 392.13978897971 0.47924278140082 0.47763677098625 0.5 1.3185345503595
822 394.03092341711 392.62861076801 0.47935635452203 0.47765037806327 0.5 1.4023126490982
823 394.43637949087 393.11743935364 0.47926656074224 0.47766396033249 0.5 1.3189401372261
824 395.01528145163 393.60627472422 0.47938747748984 0.4776775178692 0.5 1.4090067274101
825 395.41483262805 394.0951168674 0.47929070621582 0.47769105074836 0.5 1.3197157606496
826 395.99967869501 394.58396577087 0.47941849720946 0.47770455904464 0.5 1.415712924141
827 396.39366966126 395.07282142236 0.47931519910673 0.47771804283236 0.5 1.3208482389019
828 396.96662994015 395.56168380963 0.47942829702917 0.47773150218555 0.5 1.4049461305199
829 397.37287795541 396.05055292049 0.47934002165912 0.47774493717791 0.5 1.3223250349211
830 397.93442872775 396.53942874276 0.47943907075633 0.47775834788284 0.5 1.3949999849925
831 398.35244547965 397.02831126433 0.47936515701522 0.47777173437345 0.5 1.3241342153177
832 398.90303475882 397.51720047311 0.47945076293128 0.47778509672249 0.5 1.3858342857097
833 399.33236076963 398.00609635704 0.47939058915922 0.47779843500245 0.5 1.3262644125844
834 399.87241051781 398.49499890411 0.4794633219638 0.47781174928551 0.5 1.3774116136986
835 400.31261289256 398.98390810234 0.47941630286534 0.47782503964352 0.5 1.3287047902136
836 400.8425210224 399.47282393978 0.47947669978756 0.47783830614806 0.5 1.3696970826191
837 401.29319141498 399.96174640453 0.47944228364992 0.4778515488704 0.5 1.3314450104576
838 401.81333360072 400.4506754847 0.47949085155217 0.4778647678815 0.5 1.3626581160208
839 402.27408637296 400.93961116847 0.47946851772701 0.47787796325205 0.5 1.3344752044949
840 402.78481769258 401.42855344402 0.47950573534831 0.47789113505241 0.5 1.3562642485531
841 403.25528824439 401.9175022996 0.47949499196718 0.47790428335268 0.5 1.3377859447911
842 403.75694467157 402.40645772347 0.47952131196149 0.47791740822265 0.5 1.3504869481014
843 404.2367879234 402.89541970393 0.47952169385931 0.47793050973183 0.5 1.3413682194632
844 404.72968768558 403.38438822932 0.47953754465116 0.47794358794943 0.5 1.3452994562605
845 405.21857669649 403.87336328801 0.47954861147513 0.47795664294439 0.5 1.3452134084753
846 405.70302151333 404.36234486841 0.47955439895193 0.47796967478535 0.5 1.3406766449245
847 406.20064622046 404.85133295895 0.4795757334362 0.47798268354067 0.5 1.349313261511
848 406.67692243519 405.34032754811 0.47957184249432 0.47799566927843 0.5 1.3365948870745
849 407.18298850179 405.8293286244 0.47960304888314 0.47800863206643 0.5 1.3536598773829
850 407.65136811648 406.31833617636 0.47958984484292 0.47802157197219 0.5 1.3330319401135
851 408.16559587743 406.80735019257 0.47963054744703 0.47803448906295 0.5 1.3582456848536
852 408.62633750195 407.29637066164 0.47960837734971 0.47804738340568 0.5 1.3299668403129
853 409.14846099695 407.7853975722 0.47965821922268 0.47806025506705 0.5 1.363063424752
854 409.60181072006 408.27443091293 0.47962741302115 0.47807310411351 0.5 1.3273798071243
855 410.13157680584 408.76347067255 0.47968605474367 0.47808593061117 0.5 1.3681061332829
856 410.57776899607 409.2525168398 0.47964692639728 0.47809873462593 0.5 1.3252521562712
857 411.11493652988 409.74156940344 0.47971404495902 0.47811151622339 0.5 1.3733671264355
858 411.55419457297 410.2306283523 0.47966689344169 0.47812427546888 0.5 1.3235662206703
859 412.0985336606 410.7196936752 0.47974218121141 0.47813701242747 0.5 1.3788399854038
860 412.53107063937 411.20876536102 0.47968729144113 0.47814972716398 0.5 1.3223052783522
861 413.08236194161 411.69784339867 0.47977045521674 0.47816241974294 0.5 1.3845185429428
862 413.50838126373 412.18692777708 0.47970809891384 0.47817509022863 0.5 1.3214534866507
863 414.06641535581 412.67601848523 0.47979885904498 0.47818773868508 0.5 1.3903968705886
864 414.48611133412 413.1651155121 0.4797292955256 0.47820036517605 0.5 1.3209958220169
865 415.05068811343 413.65421884675 0.47982738510223 0.47821296976503 0.5 1.3964692666773
866 415.46424650312 414.14332847823 0.47975086201284 0.47822555251528 0.5 1.320918024892
867 416.03517464074 414.63244439564 0.47985602611389 0.47823811348978 0.5 1.4027302451045
868 416.44277313724 415.1215665881 0.47977278011203 0.47825065275127 0.5 1.3212065491369
869 417.01986956955 415.61069504478 0.4798847751088 0.47826317036223 0.5 1.4091745247702
870 417.42167827044 416.09982975487 0.47979503249476 0.4782756663849 0.5 1.3218485155733
871 418.00476772724 416.58897070758 0.47991362540441 0.47828814088126 0.5 1.4157970196597
872 418.40094956141 417.07811789217 0.47981760270804 0.47830059391304 0.5 1.3228316692422
873 418.97799268261 417.56727129792 0.47992897214503 0.47831302554172 0.5 1.4107213846875
874 419.38057525418 418.05643091415 0.4798404751192 0.47832543582855 0.5 1.3241443400293
875 419.94638110162 418.5455967302 0.479938721259 0.47833782483452 0.5 1.4007843714173
876 420.36054414179 419.03476873545 0.47986363486506 0.47835019262038 0.5 1.3257754063417
877 420.91554441951 419.5239469193 0.47994930948632 0.47836253924663 0.5 1.3915975002082
878 421.34084553274 420.01313127118 0.47988706780494 0.47837486477356 0.5 1.3277142615592
879 421.88544736415 420.50232178057 0.47996069097173 0.47838716926117 0.5 1.3831255835814
880 422.32146921995 420.99151843695 0.47991076047722 0.47839945276926 0.5 1.3299507830081
881 422.85605699836 421.48072122985 0.47997282292663 0.47841171535738 0.5 1.3753357685147
882 423.30240545206 421.96993014883 0.47993470005903 0.47842395708484 0.5 1.3324753032341
883 423.82734251852 422.45914518347 0.47998566536639 0.47843617801072 0.5 1.3681973350567
884 424.28364490675 422.94836632338 0.47995887432891 0.47844837819387 0.5 1.3352785833718
885 424.7992750744 423.43759355821 0.47999918087503 0.4784605576929 0.5 1.3616815161922
886 425.26517866607 423.92682687764 0.47998327163213 0.47847271656618 0.5 1.3383517884314
887 425.77182760767 424.41606627135 0.48001333439422 0.47848485487187 0.5 1.3557613363225
888 426.24699819343 424.90531172909 0.48000788084845 0.47849697266789 0.5 1.3416864643382
889 426.74497470671 425.39456324061 0.48002809303342 0.47850907001193 0.5 1.3504114661008
890 427.22909531228 425.8838207957 0.48003269136211 0.47852114696146 0.5 1.3452745165787
891 427.71869247586 426.37308438418 0.48004342589883 0.47853320357372 0.5 1.3456080916731
892 428.21146218621 426.8623539959 0.48005769303387 0.47854523990571 0.5 1.3491081903186
893 428.69295841736 427.35162962072 0.48005930393881 0.47855725601424 0.5 1.341328796643
894 429.19409130042 427.84091124855 0.48008287617497 0.47856925195587 0.5 1.3531800518756
895 429.66775132463 428.33019886932 0.48007569980405 0.47858122778695 0.5 1.3375524553047
896 430.17697544443 428.81949247299 0.4801082315228 0.47859318356361 0.5 1.3574829714343
897 430.64305118543 429.30879204955 0.48009258772065 0.47860511934175 0.5 1.3342591358746
898 431.16010769592 429.79809758901 0.48013375021817 0.47861703517707 0.5 1.3620101069077
899 431.61883909404 430.28740908141 0.4801099433749 0.47862893112504 0.5 1.331430012621
900 432.14348140568 430.77672651683 0.48015942378409 0.47864080724092 0.5 1.3667548888532
901 432.59509717129 431.26604988536 0.48012774380831 0.47865266357975 0.5 1.3290472859269
902 433.12709018349 431.75537917712 0.48018524410586 0.47866450019637 0.5 1.3717110063619
903 433.57180849172 432.24471438228 0.48014596732195 0.47867631714538 0.5 1.3270941094422
904 434.11092788485 432.734055491 0.48021120341244 0.47868811448119 0.5 1.3768723938477
905 434.54895701708 433.2234024935 0.48016459338904 0.47869989225801 0.5 1.3255545235824
906 435.09498859868 433.71275538001 0.48023729425902 0.47871165052981 0.5 1.3822332186679
907 435.52652753551 434.20211414079 0.48018360257498 0.47872338935037 0.5 1.3244133947246
908 436.07926663564 434.69147876612 0.48026350951061 0.47873510877327 0.5 1.3877878695122
909 436.50450560586 435.18084924634 0.48020297646409 0.47874680885185 0.5 1.3236563595221
910 437.06375651727 435.67022557176 0.48028984232667 0.4787584896393 0.5 1.3935309455048
911 437.4828775066 436.15960773277 0.48022269759232 0.47877015118855 0.5 1.3232697738313
912 438.04845296572 436.64899571975 0.48031628614662 0.47878179355236 0.5 1.3994572459677
913 438.46163018893 437.13838952313 0.48024274938547 0.47879341678328 0.5 1.3232406657978
914 439.03335089415 437.62778913336 0.48034283467632 0.47880502093365 0.5 1.4055617607971
915 439.4407512336 438.11719454089 0.48026311610229 0.47881660605562 0.5 1.3235566927046
916 440.01844539766 438.60660573625 0.48036948187517 0.47882817220114 0.5 1.4118396614095
917 440.42022881117 439.09602270994 0.48028378278208 0.47883971942196 0.5 1.3242061012236
918 441.00373174474 439.58544545252 0.48039622194416 0.47885124776964 0.5 1.4182862922179
919 441.40005164533 440.07487395457 0.48030473519622 0.47886275729551 0.5 1.3251776907547
920 441.97662004095 440.56430820669 0.48040936960972 0.47887424805075 0.5 1.4123118342531
921 442.38020897907 441.05374819951 0.48032595980355 0.47888572008632 0.5 1.3264607795684
922 442.94587407123 441.54319392367 0.48041851851543 0.478897173453 0.5 1.4026801475614
923 443.36069054335 442.03264536986 0.48034744370894 0.47890860820136 0.5 1.3280451734996
924 443.91585927643 442.52210252877 0.48042841913034 0.47892002438179 0.5 1.3937567476568
925 444.34148652811 443.01156539115 0.48036917462499 0.47893142204449 0.5 1.3299211369638
926 444.8865433191 443.50103394774 0.4804390316621 0.47894280123946 0.5 1.3855093713639
927 445.32258755541 443.99050818932 0.48039114083648 0.47895416201653 0.5 1.332079366094
928 445.85789594372 444.4799881067 0.48045031890487 0.47896550442532 0.5 1.3779078370201
929 446.30398465451 444.96947369069 0.48041333116739 0.47897682851528 0.5 1.3345109638125
930 446.82988880189 445.45896493217 0.48046224602354 0.47898813433566 0.5 1.3709238697242
931 447.28566923867 445.94846182199 0.48043573495023 0.47899942193554 0.5 1.3372074166751
932 447.80249529561 446.43796435107 0.4804747803601 0.47901069136381 0.5 1.3645309445417
933 448.26763308367 446.92747251033 0.4804583419975 0.47902194266917 0.5 1.3401605733369
934 448.77569043623 447.41698629073 0.48048789125934 0.47903317590014 0.5 1.3587041454974
935 449.24986830774 447.90650568323 0.48048114257512 0.47904439110506 0.5 1.3433626245059
936 449.74945071732 448.39603067884 0.48050154991167 0.47905558833209 0.5 1.3534200384846
937 450.23236735284 448.88556126857 0.48050412737763 0.47906676762922 0.5 1.3468060842635
938 450.72375399996 449.37509744349 0.48051572921105 0.47907792904423 0.5 1.3486565564759
939 451.21512296729 449.86463919465 0.4805272875051 0.47908907262476 0.5 1.3504837726398
940 451.69857940878 450.35418651315 0.48053040362636 0.47910019841824 0.5 1.3443928956336
941 452.19812818945 450.84373939011 0.4805506144415 0.47911130647195 0.5 1.3543887993462
942 452.67390723777 451.33329781667 0.48054554908468 0.47912239683298 0.5 1.3406094210998
943 453.18137633257 451.822861784 0.48057410003454 0.47913346954825 0.5 1.3585145485721
944 453.64971886469 452.31243128329 0.48056114286514 0.4791445246645 0.5 1.3372875814051
945 454.1648609705 452.80200630574 0.48059773647672 0.4791555622283 0.5 1.3628546647654
946 454.62599667316 453.2915868426 0.48057716350229 0.47916658228604 0.5 1.3344098305662
947 455.14857592443 453.78117288512 0.48062151628768 0.47917758488397 0.5 1.3674030393189
948 455.60272398164 454.27076442458 0.48059359069793 0.47918857006812 0.5 1.3319595570587
949 456.13251525039 454.76036145229 0.48064543229756 0.47919953788439 0.5 1.3721537980969
950 456.57988497852 455.24996395958 0.48061040524055 0.4792104883785 0.5 1.329921018948
951 457.11667322752 455.73957193779 0.48066947763147 0.47922142159599 0.5 1.3771012897371
952 457.55746466285 456.2291853783 0.48062758893157 0.47923233758225 0.5 1.328279284552
953 458.10104434718 456.71880427251 0.48069364569484 0.47924323638248 0.5 1.3822400746724
954 458.5354487899 457.20842861182 0.48064512451771 0.47925411804175 0.5 1.327020178074
955 459.08562330252 457.6980583877 0.4807179301597 0.47926498260492 0.5 1.387564914818
956 459.51382382131 458.18769359159 0.48066299562898 0.47927583011672 0.5 1.3261302297199
957 460.07040497886 458.67733421498 0.48074232495179 0.47928666062171 0.5 1.393070763878
958 460.49257687924 459.16698024938 0.48068118672155 0.47929747416428 0.5 1.3255966298592
959 461.05538444455 459.65663168632 0.48076682423832 0.47930827078866 0.5 1.3987527582272
960 461.4716957042 460.14628851736 0.48069968302521 0.47931905053892 0.5 1.3254071868441
961 462.04055694238 460.63595073406 0.48079142241663 0.47932981345896 0.5 1.4046062083256
962 462.45116861616 461.12561832802 0.48071847049497 0.47934055959254 0.5 1.3255502881424
963 463.02591788149 461.61529129086 0.48081611410332 0.47935128898324 0.5 1.4106265906317
964 463.4309844787 462.10496961422 0.48073753576628 0.4793620016745 0.5 1.3260148644756
965 464.01146282974 462.59465328976 0.48084089412408 0.4793726977096 0.5 1.4168095399774
966 464.41113266585 463.08434230916 0.48075686611372 0.47938337713164 0.5 1.3267903566884
967 464.99390096226 463.57403666413 0.48086235880275 0.47939403998359 0.5 1.4198642981299
968 465.39160303149 464.06373634639 0.4807764494127 0.47940468630825 0.5 1.3278666851037
969 465.96353797541 464.55344134769 0.48087052422643 0.47941531614829 0.5 1.4100966277238
970 466.37238588094 465.0431516598 0.48079627410406 0.47942592954618 0.5 1.3292342211421
971 466.93388511283 465.5328672745 0.48087938734586 0.47943652654429 0.5 1.4010178383276
972 467.35347194462 466.02258818362 0.48081632916114 0.47944710718479 0.5 1.3308837610087
973 467.90491143936 466.51231437897 0.48088891206511 0.47945767150973 0.5 1.3925970603884
974 468.33485235368 467.00204585241 0.48083660405922 0.479468219561 0.5 1.3328065012686
975 468.87658798313 467.49178259582 0.48089906459808 0.47947875138033 0.5 1.3848053873044
976 469.31651861725 467.9815246011 0.48085708874718 0.47948926700932 0.5 1.3349940161514
977 469.84888757305 468.47127186014 0.48090981327846 0.4794997664894 0.5 1.3776157129102
978 470.29846260134 468.9610243649 0.480877773621 0.47951024986186 0.5 1.3374382364388
979 470.82178469276 469.45078210733 0.48092112838893 0.47952071716785 0.5 1.3710025854346
980 471.2806765092 469.9405450794 0.48089864949919 0.47953116844836 0.5 1.3401314298063
981 471.79525534908 470.43031327311 0.48093298200722 0.47954160374425 0.5 1.3649420759681
982 472.26315286298 470.92008668048 0.48091970759978 0.47955202309622 0.5 1.3430661824985
983 472.7692769533 471.40986529356 0.48094534786704 0.47956242654482 0.5 1.3594116597437
984 473.24588448662 471.89964910438 0.48094093951892 0.47957281413047 0.5 1.3462353822327
985 473.74382821381 472.38943810505 0.4809582012323 0.47958318589345 0.5 1.3543901087619
986 474.22886448988 472.87923228765 0.48096233721083 0.47959354187388 0.5 1.3496322022318
987 474.71888903878 473.3690316443 0.48097151878296 0.47960388211175 0.5 1.3498573944827
988 475.21208625344 473.85883616714 0.48098389296907 0.47961420664691 0.5 1.3532500862998
989 475.69444044781 474.34864584834 0.48098527851144 0.47962451551905 0.5 1.3457945994741
990 476.19554341492 474.83846068006 0.48100559940901 0.47963480876774 0.5 1.3570827348574
991 476.67046449155 475.32828065451 0.48099945962821 0.4796450864324 0.5 1.3421838370453
992 477.17922985577 475.8181057639 0.48102744945138 0.47965534855232 0.5 1.3611240918666
993 477.64694417849 476.30793600047 0.48101404247582 0.47966559516664 0.5 1.3390081780133
994 478.16313968906 476.79777135649 0.4810494363069 0.47967582631437 0.5 1.365368332575
995 478.62386340807 477.28761182422 0.48102900845033 0.47968604203439 0.5 1.3362515838573
996 479.14726724798 477.77745739596 0.48107155346183 0.47969624236542 0.5 1.3698098520213
997 479.60120690963 478.26730806402 0.48104433992942 0.47970642734606 0.5 1.3338988456037
998 480.131607075 478.75716382075 0.48109379466432 0.47971659701478 0.5 1.3744432542437
999 480.57896018636 479.24702465849 0.48106002020656 0.4797267514099 0.5 1.3319355278615
1000 481.11615391176 479.73689056962 0.48111615391176 0.47973689056962 0.5 1.3792633421422


==> figures/reliability_bounds.dat <==
R feedback random expurgated
0.0000000000 1.000000000000 0.415037499279 0.500000000000
0.0016666667 0.982216148638 0.413370832612 0.475970847201
0.0033333333 0.967769644788 0.411704165946 0.466024195394
0.0050000000 0.954585307666 0.410037499279 0.458396332651
0.0066666667 0.942222039830 0.408370832612 0.451969494154
0.0083333333 0.930470353005 0.406704165946 0.446310632747
0.0100000000 0.919206864104 0.405037499279 0.441197611262
0.0116666667 0.908350048038 0.403370832612 0.436498444279
0.0133333333 0.897841963591 0.401704165946 0.432127119410
0.0150000000 0.887639289901 0.400037499279 0.428023880811
0.0166666667 0.877708402931 0.398370832612 0.424145212346
0.0183333333 0.868022442906 0.396704165946 0.420458256630
0.0200000000 0.858559457458 0.395037499279 0.416937481940
0.0216666667 0.849301168157 0.393370832612 0.413562580427
0.0233333333 0.840232118838 0.391704165946 0.410317083492
0.0250000000 0.831339068503 0.390037499279 0.407187416124
0.0266666667 0.822610546814 0.388370832612 0.404162231216
0.0283333333 0.814036521133 0.386704165946 0.401231928751
0.0300000000 0.805608142168 0.385037499279 0.398388300731
0.0316666667 0.797317546310 0.383370832612 0.395624263834
0.0333333333 0.789157699681 0.381704165946 0.392933654694
0.0350000000 0.781122273461 0.380037499279 0.390311070739
0.0366666667 0.773205542996 0.378370832612 0.387751744789
0.0383333333 0.765402305300 0.376704165946 0.385251445039
0.0400000000 0.757707810918 0.375037499279 0.382806394431
0.0416666667 0.750117707167 0.373370832612 0.380413204990
0.0433333333 0.742627990477 0.371704165946 0.378068823887
0.0450000000 0.735234966064 0.370037499279 0.375770488738
0.0466666667 0.727935213596 0.368370832612 0.373515690303
0.0483333333 0.720725557756 0.366704165946 0.371302141122
0.0500000000 0.713603042884 0.365037499279 0.369127748985
0.0516666667 0.706564910995 0.363370832612 0.366990594337
0.0533333333 0.699608582635 0.361704165946 0.364888910957
0.0550000000 0.692731640139 0.360037499279 0.362821069315
0.0566666667 0.685931812913 0.358370832612 0.360785562192
0.0583333333 0.679206964452 0.356704165946 0.358780992190
0.0600000000 0.672555080846 0.355037499279 0.356806060828
0.0616666667 0.665974260553 0.353370832612 0.354859559003
0.0633333333 0.659462705296 0.351704165946 0.352940358593
0.0650000000 0.653018711899 0.350037499279 0.351047405056
0.0666666667 0.646640664979 0.348370832612 0.349179710871
0.0683333333 0.640327030352 0.346704165946 0.347336349716
0.0700000000 0.634076349100 0.345037499279 0.345516451281
0.0716666667 0.627887232188 0.343370832612 0.343719196629
0.0733333333 0.621758355595 0.341704165946 0.341943814047
0.0750000000 0.615688455874 0.340037499279 0.340189575310
0.0766666667 0.609676326121 0.338370832612 0.338455792325
0.0783333333 0.603720812285 0.336704165946 0.336741814095
0.0800000000 0.597820809798 0.335037499279 0.335047023973
0.0816666667 0.591975260478 0.333370832612 0.333370837178
0.0833333333 0.586183149696 0.331704165946 0.331704165946
0.0850000000 0.580443503761 0.330037499279 0.330037499279
0.0866666667 0.574755387514 0.328370832612 0.328370832612
0.0883333333 0.569117902103 0.326704165946 0.326704165946
0.0900000000 0.563530182936 0.325037499279 0.325037499279
0.0916666667 0.557991397772 0.323370832612 0.323370832612
0.0933333333 0.552500744963 0.321704165946 0.321704165946
0.0950000000 0.547057451813 0.320037499279 0.320037499279
0.0966666667 0.541660773056 0.318370832612 0.318370832612
0.0983333333 0.536309989442 0.316704165946 0.316704165946
0.1000000000 0.531004406411 0.315037499279 0.315037499279
0.1016666667 0.525743352862 0.313370832612 0.313370832612
0.1033333333 0.520526180003 0.311704165946 0.311704165946
0.1050000000 0.515352260269 0.310037499279 0.310037499279
0.1066666667 0.510220986313 0.308370832612 0.308370832612
0.1083333333 0.505131770064 0.306704165946 0.306704165946
0.1100000000 0.500084041835 0.305037499279 0.305037499279
0.1116666667 0.495077249490 0.303370832612 0.303370832612
0.1133333333 0.490110857657 0.301704165946 0.301704165946
0.1150000000 0.485184346995 0.300037499279 0.300037499279
0.1166666667 0.480297213496 0.298370832612 0.298370832612
0.1183333333 0.475448967826 0.296704165946 0.296704165946
0.1200000000 0.470639134713 0.295037499279 0.295037499279
0.1216666667 0.465867252356 0.293370832612 0.293370832612
0.1233333333 0.461132871878 0.291704165946 0.291704165946
0.1250000000 0.456435556800 0.290037499279 0.290037499279
0.1266666667 0.451774882550 0.288370832612 0.288370832612
0.1283333333 0.447150435989 0.286704165946 0.286704165946
0.1300000000 0.442561814972 0.285037499279 0.285037499279
0.1316666667 0.438008627926 0.283370832612 0.283370832612
0.1333333333 0.433490493447 0.281704165946 0.281704165946
0.1350000000 0.429007039923 0.280037499279 0.280037499279
0.1366666667 0.424557905171 0.278370832612 0.278370832612
0.1383333333 0.420142736095 0.276704165946 0.276704165946
0.1400000000 0.415761188357 0.275037499279 0.275037499279
0.1416666667 0.411412926068 0.273370832612 0.273370832612
0.1433333333 0.407097621488 0.271704165946 0.271704165946
0.1450000000 0.402814954746 0.270037499279 0.270037499279
0.1466666667 0.398564613571 0.268370832612 0.268370832612
0.1483333333 0.394346293029 0.266704165946 0.266704165946
0.1500000000 0.390159695284 0.265037499279 0.265037499279
0.1516666667 0.386004529355 0.263370832612 0.263370832612
0.1533333333 0.381880510900 0.261704165946 0.261704165946
0.1550000000 0.377787361994 0.260037499279 0.260037499279
0.1566666667 0.373724810926 0.258370832612 0.258370832612
0.1583333333 0.369692592003 0.256704165946 0.256704165946
0.1600000000 0.365690445359 0.255037499279 0.255037499279
0.1616666667 0.361718116778 0.253370832612 0.253370832612
0.1633333333 0.357775357515 0.251704165946 0.251704165946
0.1650000000 0.353861924135 0.250037499279 0.250037499279
0.1666666667 0.349977578352 0.248370832612 0.248370832612
0.1683333333 0.346122086873 0.246704165946 0.246704165946
0.1700000000 0.342295221256 0.245037499279 0.245037499279
0.1716666667 0.338496757765 0.243370832612 0.243370832612
0.1733333333 0.334726477235 0.241704165946 0.241704165946
0.1750000000 0.330984164943 0.240037499279 0.240037499279
0.1766666667 0.327269610482 0.238370832612 0.238370832612
0.1783333333 0.323582607636 0.236704165946 0.236704165946
0.1800000000 0.319922954272 0.235037499279 0.235037499279
0.1816666667 0.316290452219 0.233370832612 0.233370832612
0.1833333333 0.312684907169 0.231704165946 0.231704165946
0.1850000000 0.309106128565 0.230037499279 0.230037499279
0.1866666667 0.305553929506 0.228370832612 0.228370832612
0.1883333333 0.302028126649 0.226704165946 0.226704165946
0.1900000000 0.298528540116 0.225037499279 0.225037499279
0.1916666667 0.295054993404 0.223370832612 0.223370832612
0.1933333333 0.291607313297 0.221704165946 0.221704165946
0.1950000000 0.288185329786 0.220037499279 0.220037499279
0.1966666667 0.284788875983 0.218370832612 0.218370832612
0.1983333333 0.281417788049 0.216704165946 0.216704165946
0.2000000000 0.278071905113 0.215037499279 0.215037499279
0.2016666667 0.274751069201 0.213370832612 0.213370832612
0.2033333333 0.271455125167 0.211704165946 0.211704165946
0.2050000000 0.268183920623 0.210037499279 0.210037499279
0.2066666667 0.264937305875 0.208370832612 0.208370832612
0.2083333333 0.261715133857 0.206704165946 0.206704165946
0.2100000000 0.258517260069 0.205037499279 0.205037499279
0.2116666667 0.255343542520 0.203370832612 0.203370832612
0.2133333333 0.252193841669 0.201704165946 0.201704165946
0.2150000000 0.249068020366 0.200037499279 0.200037499279
0.2166666667 0.245965943803 0.198370832612 0.198370832612
0.2183333333 0.242887479456 0.196704165946 0.196704165946
0.2200000000 0.239832497038 0.195037499279 0.195037499279
0.2216666667 0.236800868448 0.193370832612 0.193370832612
0.2233333333 0.233792467721 0.191704165946 0.191704165946
0.2250000000 0.230807170987 0.190037499279 0.190037499279
0.2266666667 0.227844856420 0.188370832612 0.188370832612
0.2283333333 0.224905404196 0.186704165946 0.186704165946
0.2300000000 0.221988696453 0.185037499279 0.185037499279
0.2316666667 0.219094617248 0.183370832612 0.183370832612
0.2333333333 0.216223052515 0.181704165946 0.181704165946
0.2350000000 0.213373890029 0.180037499279 0.180037499279
0.2366666667 0.210547019368 0.178370832612 0.178370832612
0.2383333333 0.207742331872 0.176704165946 0.176704165946
0.2400000000 0.204959720615 0.175037499279 0.175037499279
0.2416666667 0.202199080365 0.173370832612 0.173370832612
0.2433333333 0.199460307548 0.171704165946 0.171704165946
0.2450000000 0.196743300224 0.170037499279 0.170037499279
0.2466666667 0.194047958045 0.168370832612 0.168370832612
0.2483333333 0.191374182233 0.166704165946 0.166704165946
0.2500000000 0.188721875541 0.165037499279 0.165037499279
0.2516666667 0.186090942232 0.163370832612 0.163370832612
0.2533333333 0.183481288046 0.161704165946 0.161704165946
0.2550000000 0.180892820172 0.160037499279 0.160037499279
0.2566666667 0.178325447223 0.158370832612 0.158370832612
0.2583333333 0.175779079208 0.156704165946 0.156704165946
0.2600000000 0.173253627507 0.155037499279 0.155037499279
0.2616666667 0.170749004847 0.153370832612 0.153370832612
0.2633333333 0.168265125276 0.151704165946 0.151704165946
0.2650000000 0.165801904139 0.150037499279 0.150037499279
0.2666666667 0.163359258059 0.148370832612 0.148370832612
0.2683333333 0.160937104908 0.146704165946 0.146704165946
0.2700000000 0.158535363792 0.145037499279 0.145037499279
0.2716666667 0.156153955023 0.143370832612 0.143370832612
0.2733333333 0.153792800104 0.141704165946 0.141704165946
0.2750000000 0.151451821705 0.140037499279 0.140037499279
0.2766666667 0.149130943645 0.138370832612 0.138370832612
0.2783333333 0.146830090871 0.136704165946 0.136704165946
0.2800000000 0.144549189440 0.135037499279 0.135037499279
0.2816666667 0.142288166503 0.133370832612 0.133370832612
0.2833333333 0.140046950282 0.131704165946 0.131704165946
0.2850000000 0.137825470059 0.130037499279 0.130037499279
0.2866666667 0.135623656152 0.128370832612 0.128370832612
0.2883333333 0.133441439903 0.126704165946 0.126704165946
0.2900000000 0.131278753661 0.125037499279 0.125037499279
0.2916666667 0.129135530765 0.123370832612 0.123370832612
0.2933333333 0.127011705529 0.121704165946 0.121704165946
0.2950000000 0.124907213228 0.120037499279 0.120037499279
0.2966666667 0.122821990082 0.118370832612 0.118370832612
0.2983333333 0.120755973240 0.116704165946 0.116704165946
0.3000000000 0.118709100769 0.115037499279 0.115037499279
0.3016666667 0.116681311641 0.113370832612 0.113370832612
0.3033333333 0.114672545714 0.111704165946 0.111704165946
0.3050000000 0.112682743725 0.110037499279 0.110037499279
0.3066666667 0.110711847273 0.108370832612 0.108370832612
0.3083333333 0.108759798809 0.106704165946 0.106704165946
0.3100000000 0.106826541622 0.105037499279 0.105037499279
0.3116666667 0.104912019829 0.103370832612 0.103370832612
0.3133333333 0.103016178362 0.101704165946 0.101704165946
0.3150000000 0.101138962956 0.100037499279 0.100037499279
0.3166666667 0.099280320138 0.098370832612 0.098370832612
0.3183333333 0.097440197217 0.096704165946 0.096704165946
0.3200000000 0.095618542276 0.095037499279 0.095037499279
0.3216666667 0.093815304153 0.093370832612 0.093370832612
0.3233333333 0.092030432440 0.091704165946 0.091704165946
0.3250000000 0.090263877469 0.090037499279 0.090037499279
0.3266666667 0.088515590301 0.088370832612 0.088370832612
0.3283333333 0.086785522720 0.086704165946 0.086704165946
0.3300000000 0.085073627220 0.085037499279 0.085037499279
0.3316666667 0.083379856998 0.083370832612 0.083370832612
0.3333333333 0.081704165946 0.081704165946 0.081704165946
0.3350000000 0.080046508637 0.080046508637 0.080037499279
0.3366666667 0.078406840325 0.078406840325 0.078370832612
0.3383333333 0.076785116928 0.076785116928 0.076704165946
0.3400000000 0.075181295027 0.075181295027 0.075037499279
0.3416666667 0.073595331853 0.073595331853 0.073370832612
0.3433333333 0.072027185280 0.072027185280 0.071704165946
0.3450000000 0.070476813821 0.070476813821 0.070037499279
0.3466666667 0.068944176615 0.068944176615 0.068370832612
0.3483333333 0.067429233424 0.067429233424 0.066704165946
0.3500000000 0.065931944625 0.065931944625 0.065037499279
0.3516666667 0.064452271199 0.064452271199 0.063370832612
0.3533333333 0.062990174731 0.062990174731 0.061704165946
0.3550000000 0.061545617397 0.061545617397 0.060037499279
0.3566666667 0.060118561963 0.060118561963 0.058370832612
0.3583333333 0.058708971772 0.058708971772 0.056704165946
0.3600000000 0.057316810745 0.057316810745 0.055037499279
0.3616666667 0.055942043367 0.055942043367 0.053370832612
0.3633333333 0.054584634689 0.054584634689 0.051704165946
0.3650000000 0.053244550317 0.053244550317 0.050037499279
0.3666666667 0.051921756406 0.051921756406 0.048370832612
0.3683333333 0.050616219658 0.050616219658 0.046704165946
0.3700000000 0.049327907313 0.049327907313 0.045037499279
0.3716666667 0.048056787145 0.048056787145 0.043370832612
0.3733333333 0.046802827457 0.046802827457 0.041704165946
0.3750000000 0.045565997075 0.045565997075 0.040037499279
0.3766666667 0.044346265344 0.044346265344 0.038370832612
0.3783333333 0.043143602121 0.043143602121 0.036704165946
0.3800000000 0.041957977774 0.041957977774 0.035037499279
0.3816666667 0.040789363172 0.040789363172 0.033370832612
0.3833333333 0.039637729685 0.039637729685 0.031704165946
0.3850000000 0.038503049176 0.038503049176 0.030037499279
0.3866666667 0.037385294002 0.037385294002 0.028370832612
0.3883333333 0.036284437001 0.036284437001 0.026704165946
0.3900000000 0.035200451495 0.035200451495 0.025037499279
0.3916666667 0.034133311284 0.034133311284 0.023370832612
0.3933333333 0.033082990640 0.033082990640 0.021704165946
0.3950000000 0.032049464306 0.032049464306 0.020037499279
0.3966666667 0.031032707490 0.031032707490 0.018370832612
0.3983333333 0.030032695860 0.030032695860 0.016704165946
0.4000000000 0.029049405545 0.029049405545 0.015037499279
0.4016666667 0.028082813127 0.028082813127 0.013370832612
0.4033333333 0.027132895639 0.027132895639 0.011704165946
0.4050000000 0.026199630562 0.026199630562 0.010037499279
0.4066666667 0.025282995820 0.025282995820 0.008370832612
0.4083333333 0.024382969779 0.024382969779 0.006704165946
0.4100000000 0.023499531242 0.023499531242 0.005037499279
0.4116666667 0.022632659448 0.022632659448 0.003370832612
0.4133333333 0.021782334065 0.021782334065 0.001704165946
0.4150000000 0.020948535191 0.020948535191 0.000037499279
0.4166666667 0.020131243349 0.020131243349 0.000000000000
0.4183333333 0.019330439485 0.019330439485 0.000000000000
0.4200000000 0.018546104966 0.018546104966 0.000000000000
0.4216666667 0.017778221575 0.017778221575 0.000000000000
0.4233333333 0.017026771508 0.017026771508 0.000000000000
0.4250000000 0.016291737377 0.016291737377 0.000000000000
0.4266666667 0.015573102200 0.015573102200 0.000000000000
0.4283333333 0.014870849404 0.014870849404 0.000000000000
0.4300000000 0.014184962821 0.014184962821 0.000000000000
0.4316666667 0.013515426684 0.013515426684 0.000000000000
0.4333333333 0.012862225628 0.012862225628 0.000000000000
0.4350000000 0.012225344684 0.012225344684 0.000000000000
0.4366666667 0.011604769281 0.011604769281 0.000000000000
0.4383333333 0.011000485241 0.011000485241 0.000000000000
0.4400000000 0.010412478778 0.010412478778 0.000000000000
0.4416666667 0.009840736496 0.009840736496 0.000000000000
0.4433333333 0.009285245387 0.009285245387 0.000000000000
0.4450000000 0.008745992830 0.008745992830 0.000000000000
0.4466666667 0.008222966587 0.008222966587 0.000000000000
0.4483333333 0.007716154806 0.007716154806 0.000000000000
0.4500000000 0.007225546012 0.007225546012 0.000000000000
0.4516666667 0.006751129114 0.006751129114 0.000000000000
0.4533333333 0.006292893395 0.006292893395 0.000000000000
0.4550000000 0.005850828519 0.005850828519 0.000000000000
0.4566666667 0.005424924522 0.005424924522 0.000000000000
0.4583333333 0.005015171814 0.005015171814 0.000000000000
0.4600000000 0.004621561180 0.004621561180 0.000000000000
0.4616666667 0.004244083774 0.004244083774 0.000000000000
0.4633333333 0.003882731121 0.003882731121 0.000000000000
0.4650000000 0.003537495115 0.003537495115 0.000000000000
0.4666666667 0.003208368018 0.003208368018 0.000000000000
0.4683333333 0.002895342459 0.002895342459 0.000000000000
0.4700000000 0.002598411432 0.002598411432 0.000000000000
0.4716666667 0.002317568297 0.002317568297 0.000000000000
0.4733333333 0.002052806776 0.002052806776 0.000000000000
0.4750000000 0.001804120957 0.001804120957 0.000000000000
0.4766666667 0.001571505288 0.001571505288 0.000000000000
0.4783333333 0.001354954581 0.001354954581 0.000000000000
0.4800000000 0.001154464005 0.001154464005 0.000000000000
0.4816666667 0.000970029093 0.000970029093 0.000000000000
0.4833333333 0.000801645736 0.000801645736 0.000000000000
0.4850000000 0.000649310185 0.000649310185 0.000000000000
0.4866666667 0.000513019049 0.000513019049 0.000000000000
0.4883333333 0.000392769295 0.000392769295 0.000000000000
0.4900000000 0.000288558247 0.000288558247 0.000000000000
0.4916666667 0.000200383589 0.000200383589 0.000000000000
0.4933333333 0.000128243359 0.000128243359 0.000000000000
0.4950000000 0.000072135954 0.000072135954 0.000000000000
0.4966666667 0.000032060127 0.000032060127 0.000000000000
0.4983333333 0.000008014987 0.000008014987 0.000000000000
0.5000000000 0.000000000000 0.000000000000 0.000000000000


==> figures/strong_converse.dat <==
R limit n20 n100 n500
0.505 7.2135954338407e-05 0.026745180287699 0.0081787210956057 0.002231888356821
0.51 0.00028855824719008 0.028724335313177 0.0089991804109766 0.0028084332297677
0.515 0.0006493101853897 0.030606441487148 0.010265352593347 0.0035264649722298
0.52 0.0011544640047982 0.032427629604505 0.011232863902665 0.0043009580285647
0.525 0.0018041209571899 0.034159150265253 0.012688285266823 0.0052372818453432
0.53 0.0025984114322604 0.035813733476114 0.013813917362306 0.0062284433697302
0.535 0.0035374951151235 0.037386299630316 0.015465856509522 0.0073986654241316
0.54 0.0046215611797742 0.038886341097815 0.016759785542541 0.0086207206297642
0.545 0.005850828519107 0.040320150270165 0.018613762830848 0.010036083799964
0.55 0.0072255460121917 0.041682350236395 0.020085238300405 0.011499827287423
0.555 0.0087459928296311 0.044396453488432 0.022145119457942 0.013168315263338
0.56 0.010412478777944 0.047031437421464 0.02380244071254 0.014881990884549
0.565 0.012225344684053 0.049574077542615 0.026070537678293 0.016809174663966
0.57 0.01418496282108 0.052028198332981 0.027921028909365 0.018779114652322
0.575 0.016291737376814 0.054395929251506 0.03039819435208 0.02096873918426
0.58 0.018546104966346 0.056678256111376 0.032448168203142 0.023199780953633
0.585 0.020948535190541 0.058866124902518 0.035133874618529 0.025654129539158
0.59 0.023499531242176 0.060979100183325 0.03738857650769 0.028149842124544
0.595 0.026199630561775 0.063006614573656 0.040280974395607 0.030869913995213
0.6 0.029049405545331 0.064948602416035 0.042744501405596 0.033632655126134
0.605 0.032049464306361 0.068291646439722 0.04584045390336 0.036618174404952
0.61 0.035200451494913 0.071565893816329 0.048515643794039 0.039648979282544
0.615 0.038503049176445 0.074744651943614 0.051810737573103 0.042898231290681
0.62 0.0419579777737 0.077850005424111 0.054699025434915 0.04619651010084
0.625 0.045565997075035 0.080873228839938 0.058187560015787 0.049705976354166
0.63 0.049327907312934 0.083813998466999 0.061288802757134 0.053268970733865
0.635 0.053244550316807 0.086664917921583 0.06496376304232 0.057032708921168
0.64 0.057316810744508 0.089436905883801 0.068276035839405 0.060854632257709
0.645 0.061545617397436 0.092121150457913 0.07212905595486 0.064863330629374
0.65 0.065931944624509 0.094715605745353 0.075648430573961 0.068934110803844
0.655 0.070476813820774 0.098614517080293 0.079669761276787 0.073173766569476
0.66 0.07518129502697 0.10245739128041 0.083390084265349 0.077477373708721
0.665 0.08004650863692 0.10622992079081 0.087568581179779 0.081927674005476
0.67 0.085037499278844 0.10994018285559 0.091481280328391 0.086440260540222
0.675 0.090037499278844 0.11358310760691 0.0958044355659 0.091073107232658
0.68 0.095037499278844 0.11715348849594 0.099898394818191 0.095761755354613
0.685 0.10003749927884 0.12065373305701 0.10435243877223 0.10054103922277
0.69 0.10503749927884 0.12408392408708 0.10861399233453 0.10536470739817
0.695 0.11003749927884 0.12743308779512 0.11318409325919 0.11024898727267
0.7 0.11503749927884 0.13070669855088 0.11759719435904 0.11516332925476
0.705 0.12003749927884 0.13505389376833 0.12226777755902 0.12011216893785
0.71 0.12503749927884 0.13936265404333 0.1268143896646 0.12507763026261
0.715 0.13003749927884 0.1436272494574 0.13156958271113 0.13005913585986
0.72 0.13503749927884 0.14784453005031 0.13623031482864 0.13504788886497
0.725 0.14003749927884 0.15201822288976 0.14105449931852 0.14004254913164
0.73 0.14503749927884 0.15614194206528 0.14580946034815 0.14503964791161
0.735 0.15003749927884 0.16021367006098 0.15068787821198 0.15003843556249
0.74 0.15503749927884 0.1642342055606 0.15551766565886 0.15503784999125
0.745 0.16003749927884 0.16819666101534 0.16043699881342 0.16003763570713
0.75 0.16503749927884 0.17210122932985 0.16532368318962 0.16503754401398
0.755 0.17003749927884 0.17676975115459 0.17027251307256 0.17003751475524
0.76 0.17503749927884 0.18141646649611 0.1752004560304 0.17503750369693
0.765 0.18003749927884 0.18603975650008 0.18016952487037 0.18003750063317
0.77 0.18503749927884 0.19063667007938 0.18512589450393 0.18503749961356
0.775 0.19003749927884 0.19520756262274 0.19010813262718 0.19003749936942
0.78 0.19503749927884 0.19975223280545 0.19508305081214 0.19503749929811
0.785 0.20003749927884 0.20426503819227 0.20007338953453 0.20003749928343
0.79 0.20503749927884 0.20874799985506 0.20505973746001 0.20503749927968
0.795 0.21003749927884 0.21319762283752 0.21005477341089 0.21003749927902
0.8 0.21503749927884 0.21761146998123 0.21504775609981 0.21503749927887
0.805 0.22003749927884 0.22247560895034 0.22004535326958 0.22003749927885
0.81 0.22503749927884 0.22733059603421 0.2250419558375 0.22503749927884
0.815 0.23003749927884 0.23217465373102 0.23004086311344 0.23003749927884
0.82 0.23503749927884 0.23700808977822 0.23503931790952 0.23503749927884
0.825 0.24003749927884 0.24182952172417 0.24003885237137 0.24003749927884
0.83 0.24503749927884 0.24663979541094 0.24503819402665 0.24503749927884
0.835 0.25003749927884 0.25143593887028 0.25003800879532 0.25003749927884
0.84 0.25503749927884 0.25621834137256 0.25503774684273 0.25503749927884
0.845 0.26003749927884 0.26098620191685 0.26003767824586 0.26003749927884
0.85 0.26503749927884 0.26573777461707 0.26503758123581 0.26503749927884
0.855 0.27003749927884 0.27069657954295 0.27003755768214 0.27003749927884
0.86 0.27503749927884 0.27565230177331 0.2750375243723 0.27503749927884
0.865 0.28003749927884 0.28060455260284 0.2800375169064 0.28003749927884
0.87 0.28503749927884 0.28555360929237 0.28503750634804 0.28503749927884
0.875 0.29003749927884 0.29049894237155 0.29003750417436 0.29003749927884
0.88 0.29503749927884 0.29544079932304 0.29503750110032 0.29503749927884
0.885 0.30003749927884 0.30037817984973 0.30003750052241 0.30003749927884
0.89 0.30503749927884 0.30531100353481 0.30503749970512 0.30503749927884
0.895 0.31003749927884 0.31023943661474 0.31003749956577 0.31003749927884
0.9 0.31503749927884 0.31516234192532 0.3150374993687 0.31503749927884
0.905 0.32003749927884 0.32015415855087 0.32003749933848 0.32003749927884
0.91 0.32503749927884 0.3251455274757 0.32503749929574 0.32503749927884
0.915 0.33003749927884 0.33013617258929 0.3300374992899 0.33003749927884
0.92 0.33503749927884 0.3351260910166 0.33503749928164 0.33503749927884
0.925 0.34003749927884 0.34011517929104 0.34003749928065 0.34003749927884
0.93 0.34503749927884 0.34510371060235 0.34503749927925 0.34503749927884
0.935 0.35003749927884 0.35009126797306 0.3500374992791 0.35003749927884
0.94 0.35503749927884 0.35507796649851 0.35503749927889 0.35503749927884
0.945 0.36003749927884 0.36006375086684 0.36003749927887 0.36003749927884
0.95 0.36503749927884 0.36504834658804 0.36503749927885 0.36503749927884
0.955 0.37003749927884 0.37004757246087 0.37003749927885 0.37003749927884
0.96 0.37503749927884 0.37504676187236 0.37503749927884 0.37503749927884
0.965 0.38003749927884 0.38004592382194 0.38003749927884 0.38003749927884
0.97 0.38503749927884 0.38504496781233 0.38503749927884 0.38503749927884
0.975 0.39003749927884 0.390043931083 0.39003749927884 0.39003749927884
0.98 0.39503749927884 0.39504284234407 0.39503749927884 0.39503749927884
0.985 0.40003749927884 0.40004162564935 0.40003749927884 0.40003749927884
0.99 0.40503749927884 0.40504035271026 0.40503749927884 0.40503749927884
0.995 0.41003749927884 0.41003902556051 0.41003749927884 0.41003749927884
1 0.41503749927884 0.41503749927884 0.41503749927884 0.41503749927884
1.005 0.42003749927884 0.42003750375567 0.42003749927884 0.42003749927884
1.01 0.42503749927884 0.42503752764834 0.42503749927884 0.42503749927884
1.015 0.43003749927884 0.430037528091 0.43003749927884 0.43003749927884
1.02 0.43503749927884 0.43503753436352 0.43503749927884 0.43503749927884
1.025 0.44003749927884 0.44003752844683 0.44003749927884 0.44003749927884
1.03 0.44503749927884 0.44503754400971 0.44503749927884 0.44503749927884
1.035 0.45003749927884 0.45003751039397 0.45003749927884 0.45003749927884
1.04 0.45503749927884 0.45503750501123 0.45503749927884 0.45503749927884
1.045 0.46003749927884 0.4600375359868 0.46003749927884 0.46003749927884
1.05 0.46503749927884 0.46503749927884 0.46503749927884 0.46503749927884
1.055 0.47003749927884 0.47003750375567 0.47003749927884 0.47003749927884
1.06 0.47503749927884 0.47503752764834 0.47503749927884 0.47503749927884
1.065 0.48003749927884 0.48003750015234 0.48003749927884 0.48003749927884
1.07 0.48503749927884 0.48503750829584 0.48503749927884 0.48503749927884
1.075 0.49003749927884 0.49003750412482 0.49003749927884 0.49003749927884
1.08 0.49503749927884 0.49503752131647 0.49503749927884 0.49503749927884
1.085 0.50003749927884 0.50003751039397 0.50003749927884 0.50003749927884
1.09 0.50503749927884 0.50503750501123 0.50503749927884 0.50503749927884
1.095 0.51003749927884 0.51003751755417 0.51003749927884 0.51003749927884
1.1 0.51503749927884 0.51503749927884 0.51503749927884 0.51503749927884
1.105 0.52003749927884 0.52003750375567 0.52003749927884 0.52003749927884
1.11 0.52503749927884 0.52503751267639 0.52503749927884 0.52503749927884
1.115 0.53003749927884 0.53003750015234 0.53003749927884 0.53003749927884
1.12 0.53503749927884 0.53503750829584 0.53503749927884 0.53503749927884
1.125 0.54003749927884 0.54003750412481 0.54003749927884 0.54003749927884
1.13 0.54503749927884 0.54503750996985 0.54503749927884 0.54503749927884
1.135 0.55003749927884 0.5500374998072 0.55003749927884 0.55003749927884
1.14 0.55503749927884 0.55503750501123 0.55503749927884 0.55503749927884
1.145 0.56003749927884 0.56003750833785 0.56003749927884 0.56003749927884
1.15 0.56503749927884 0.56503749927884 0.56503749927884 0.56503749927884
1.155 0.57003749927884 0.57003750375567 0.57003749927884 0.57003749927884
1.16 0.57503749927884 0.57503750519041 0.57503749927884 0.57503749927884
1.165 0.58003749927884 0.58003750015234 0.58003749927884 0.58003749927884
1.17 0.58503749927884 0.58503750177891 0.58503749927884 0.58503749927884
1.175 0.59003749927884 0.59003750412481 0.59003749927884 0.59003749927884
1.18 0.59503749927884 0.59503750429654 0.59503749927884 0.59503749927884
1.185 0.60003749927884 0.6000374998072 0.60003749927884 0.60003749927884
1.19 0.60503749927884 0.60503750007232 0.60503749927884 0.60503749927884
1.195 0.61003749927884 0.61003750372969 0.61003749927884 0.61003749927884
1.2 0.61503749927884 0.61503749927884 0.61503749927884 0.61503749927884

